Vector-Valued Integer Optimal Control with TV Regularization: Optimality Conditions and Algorithmic Treatment

We investigate a broad class of integer optimal control problems with vector-valued controls and switching regularization using a total variation functional involving the p-norm, which influences the structure of a solution. We derive optimality conditions of first and second order for the integer optimal control problem via a switching-point reformulation. For the numerical solution, we use a trust region method utilizing Bellman's optimality principle for the subproblems. We will show convergence properties of the method and highlight the algorithms efficacy on some benchmark examples.

==> data_files/nabla_f_1__LVM_new.dat <==
x    y
0.0 0.5
0.023443223443223443 0.4996918920885037
0.046886446886446886 0.4992206549669075
0.07032967032967033 0.4985887965554292
0.09377289377289377 0.49779875405131935
0.11721611721611722 0.4968528967908148
0.14065934065934066 0.49575352911400905
0.1641025641025641 0.49450289323304536
0.18754578754578755 0.49310317210422544
0.210989010989011 0.4915564923048093
0.23443223443223443 0.4898649269154423
0.2578754578754579 0.488030498409303
0.2813186813186813 0.48605518154919525
0.3047619047619048 0.4839409062939437
0.3282051282051282 0.4816895607155655
0.3516483516483517 0.4793029939287902
0.3750915750915751 0.4767830190346065
0.39853479853479856 0.4741314160795893
0.421978021978022 0.4713499350328438
0.44542124542124545 0.46844029878246624
0.46886446886446886 0.4654042061534835
0.49230769230769234 0.4622433349492746
0.5157509157509158 0.45895934501852875
0.5391941391941392 0.4555538813498177
0.5626373626373626 0.45202857719588624
0.5860805860805861 0.44838505722977795
0.6095238095238096 0.4446249407349189
0.6329670329670329 0.4407498448312762
0.6564102564102564 0.43676138773969486
0.6798534798534799 0.43266119208649206
0.7032967032967034 0.42845088825034927
0.7267399267399267 0.4241321177535035
0.7501831501831502 0.419706536699174
0.7736263736263737 0.415175819257093
0.7970695970695971 0.4105416611989262
0.8205128205128205 0.4058057834852698
0.843956043956044 0.40096993590579755
0.8673992673992674 0.3960359007740028
0.8908424908424909 0.3910054966778348
0.9142857142857143 0.38588058228736294
0.9377289377289377 0.38066306022041757
0.9611721611721612 0.3753548809669508
0.9846153846153847 0.3699580468726322
1.008058608058608 0.36447461618193944
1.0315018315018316 0.358906707140724
1.054945054945055 0.3532565021579249
1.0783882783882783 0.3475262520257628
1.101831501831502 0.34171828019737527
1.1252747252747253 0.33583498712044735
1.1487179487179486 0.329878854624946
1.1721611721611722 0.3238524503625802
1.1956043956043956 0.3177584322950818
1.2190476190476192 0.3115995532278245
1.2424908424908425 0.3053786653846715
1.2659340659340659 0.2990987250192665
1.2893772893772895 0.2927627970572444
1.3128205128205128 0.28637405976304
1.3362637362637362 0.27993580942411367
1.3597069597069598 0.27345146504448115
1.3831501831501831 0.2669245730384271
1.4065934065934067 0.26035881191420496
1.43003663003663 0.2537579969363541
1.4534798534798534 0.24712608475401648
1.476923076923077 0.2404671779812856
1.5003663003663004 0.23378552971417838
1.5238095238095237 0.22708554796727262
1.5472527472527473 0.2203718000113951
1.5706959706959707 0.21364901659197777
1.5941391941391942 0.20692209600580838
1.6175824175824176 0.2001961080118907
1.641025641025641 0.19347629754998436
1.6644688644688646 0.18676808823812002
1.687912087912088 0.18007708561797023
1.7113553113553113 0.17340908011439882
1.7347985347985349 0.16677004967281273
1.7582417582417582 0.1601661620350878
1.7816849816849818 0.1536037766118452
1.8051282051282052 0.1470894459057086
1.8285714285714285 0.14062991643687833
1.852014652014652 0.1342321291189229
1.8754578754578755 0.12790321902911286
1.8989010989010988 0.12164313173190518
1.9223443223443224 0.11544731102579946
1.9457875457875458 0.10931775595747825
1.9692307692307693 0.1032591006057553
1.9926739926739927 0.0972760287415489
2.016117216117216 0.09137326982288303
2.0395604395604394 0.08555559459512854
2.0630036630036632 0.07982781027899313
2.0864468864468866 0.07419475532879383
2.10989010989011 0.06866129374367357
2.1333333333333333 0.06323230891466822
2.1567765567765567 0.05791269699090754
2.18021978021978 0.05270735974875468
2.203663003663004 0.04762119694837253
2.227106227106227 0.04265909816307028
2.2505494505494505 0.037825934067839115
2.273992673992674 0.033126547174763835
2.2974358974358973 0.028565742004501987
2.320879120879121 0.02414827468478384
2.3443223443223444 0.019878841968921167
2.367765567765568 0.01576206966963837
2.391208791208791 0.011802500506179979
2.4146520146520145 0.008004581365619583
2.4380952380952383 0.004372649982618389
2.4615384615384617 0.0009109210455708392
2.484981684981685 -0.0023765282588495
2.5084249084249084 -0.005546540697836778
2.5318681318681318 -0.008567776531075157
2.555311355311355 -0.011471114283379998
2.578754578754579 -0.014255862607525973
2.6021978021978023 -0.016921448409782217
2.6256410256410256 -0.019467419967688714
2.649084249084249 -0.02189344989027866
2.6725274725274724 -0.024199337904004727
2.695970695970696 -0.026385013447454874
2.7194139194139195 -0.028450538057865207
2.742857142857143 -0.03039610753244941
2.7663003663003662 -0.03222205384768192
2.7897435897435896 -0.03392884681989599
2.8131868131868134 -0.035517095490895774
2.8366300366300368 -0.03698754922274291
2.86007326007326 -0.03834109848646222
2.8835164835164835 -0.03957877533012525
2.906959706959707 -0.040701753512618156
2.93040293040293 -0.04171134829037962
2.953846153846154 -0.04260901584551413
2.9772893772893774 -0.043396352344933276
3.0007326007326007 -0.04407509262156493
3.024175824175824 -0.0446471084701798
3.0476190476190474 -0.04511440655202434
3.0710622710622713 -0.045479125904200814
3.0945054945054946 -0.04574353505159999
3.117948717948718 -0.04591002872115092
3.1413919413919413 -0.04598112416020342
3.1648351648351647 -0.04595945706297658
3.1882783882783885 -0.04584777711119047
3.211721611721612 -0.04564894313721486
3.235164835164835 -0.045365917920318105
3.2586080586080586 -0.04500176262884631
3.282051282051282 -0.04455963092339933
3.3054945054945053 -0.04404276273826838
3.328937728937729 -0.043454477760541066
3.3523809523809525 -0.042798168628343077
3.375824175824176 -0.04207729387164857
3.399267399267399 -0.041295370620931054
3.4227106227106225 -0.04045596711062738
3.4461538461538463 -0.03956269500592413
3.4695970695970697 -0.03861920158273463
3.493040293040293 -0.03762916179189683
3.5164835164835164 -0.036596270239573174
3.53992673992674 -0.03552423311656108
3.5633699633699636 -0.03441676010971605
3.586813186813187 -0.03327755632894161
3.6102564102564103 -0.03211031428320549
3.6336996336996337 -0.030918705938797475
3.657142857142857 -0.02970637489255418
3.6805860805860804 -0.028476928692039407
3.704029304029304 -0.02723393133369624
3.7274725274725276 -0.025980895968786347
3.750915750915751 -0.02472127784551436
3.7743589743589743 -0.02345846751411778
3.7978021978021976 -0.02219578431990153
3.8212454212454214 -0.02093647020722795
3.844688644688645 -0.019683683855363926
3.868131868131868 -0.01844049516485285
3.8915750915750915 -0.017209880110748987
3.915018315018315 -0.015994715976645556
3.9384615384615387 -0.014797776980974347
3.961904761904762 -0.013621730304572454
3.9853479853479854 -0.012469132526031696
4.008791208791209 -0.011342426468886717
4.032234432234432 -0.010243938462283013
4.0556776556776555 -0.009175876014418582
4.079120879120879 -0.008140325895789587
4.102564102564102 -0.007139252627111481
4.1260073260073264 -0.0061744973647470235
4.14945054945055 -0.005247777174566489
4.172893772893773 -0.004360684683403053
4.1963369963369965 -0.003514688095659746
4.21978021978022 -0.0027111315611781195
4.243223443223443 -0.0019512358791995527
4.266666666666667 -0.0012360995221401745
4.29010989010989 -0.0005666999619601381
4.313553113553113 5.610471886338947e-5
4.336996336996337 0.0006315739503558808
4.36043956043956 0.0011634526146418788
4.383882783882784 0.0016764791530916368
4.407326007326008 0.0021896735260611964
4.430769230769231 0.0027014394656604025
4.454212454212454 0.0032102113011142734
4.477655677655678 0.003714456193042302
4.501098901098901 0.004212676270465118
4.5245421245421245 0.0047034106664634295
4.547985347985348 0.005185237448852868
4.571428571428571 0.005656775442685142
4.5948717948717945 0.006116685941837738
4.618315018315018 0.006563674307408341
4.641758241758242 0.006996491451083853
4.6652014652014655 0.007413935202104251
4.688644688644689 0.007814851556886526
4.712087912087912 0.008198135810810572
4.735531135531136 0.008562733572095284
4.758974358974359 0.008907641658107196
4.782417582417582 0.009231908874843235
4.805860805860806 0.009534636680712479
4.829304029304029 0.009814979736107083
4.852747252747252 0.010072146340598671
4.876190476190477 0.010305398759921891
4.8996336996337 0.010514053445211046
4.923076923076923 0.010697481147237257
4.946520146520147 0.010855106928652465
4.96996336996337 0.010986410077481638
4.993406593406593 0.01109092392531638
5.016849816849817 0.011168235573850835
5.04029304029304 0.01123140484796896
5.0637362637362635 0.011299080519653254
5.087179487179487 0.01137091613883577
5.11062271062271 0.011446881436252287
5.1340659340659345 0.01152694245135771
5.157509157509158 0.011611061543060314
5.180952380952381 0.011699197403372389
5.204395604395605 0.011791305073981809
5.227838827838828 0.01188733596574706
5.251282051282051 0.011987237881115907
5.274725274725275 0.012090955039465967
5.298168498168498 0.012198428105362962
5.321611721611721 0.012309594219730463
5.345054945054945 0.012424387033922625
5.368498168498168 0.012542736746688989
5.391941391941392 0.012664570144018356
5.415384615384616 0.012789810641846361
5.438827838827839 0.012918378331608957
5.462271062271062 0.013050190028621837
5.485714285714286 0.013185159323263376
5.509157509157509 0.013323196634936365
5.5326007326007325 0.013464209268781415
5.556043956043956 0.013608101475112568
5.579487179487179 0.013754774511543279
5.602930402930403 0.013904126707768498
5.626373626373627 0.014056053532966321
5.64981684981685 0.014210447665780244
5.6732600732600735 0.014367199066840601
5.696703296703297 0.014526195053781688
5.72014652014652 0.014687320378708386
5.743589743589744 0.014850457308064079
5.767032967032967 0.015015485704849117
5.79047619047619 0.015182283113136996
5.813919413919414 0.015350724844832962
5.837362637362637 0.015520684068617674
5.86080586080586 0.015692031901016236
5.884249084249085 0.01586463749953083
5.907692307692308 0.016038368157772917
5.931135531135531 0.016213089402529027
5.954578754578755 0.01638866509269187
5.978021978021978 0.016564957519986774
6.0014652014652015 0.016741827511421205
6.024908424908425 0.016919134533383316
6.048351648351648 0.017096736797313706
6.0717948717948715 0.01727449136687243
6.095238095238095 0.017452254266521996
6.118681318681318 0.017629880591444963
6.1421245421245425 0.017807224618713296
6.165567765567766 0.0179841399196252
6.189010989010989 0.018160479473123305
6.212454212454213 0.018336095780207038
6.235897435897436 0.018510840979250306
6.259340659340659 0.018684566962134552
6.282783882783883 0.018857125491106057
6.306227106227106 0.019028368316265004
6.329670329670329 0.01919814729359305
6.353113553113553 0.019366314503425002
6.376556776556777 0.01953272236926947
6.4 0.019697223776882437
6.423443223443224 0.01985967219349707
6.446886446886447 0.020019921787112604
6.47032967032967 0.020177827545744344
6.493772893772894 0.020333245396536682
6.517216117216117 0.020486032324640597
6.5406593406593405 0.020636046491756883
6.564102564102564 0.02078314735424619
6.587545787545787 0.020927195780707057
6.610989010989011 0.021068054168923073
6.634432234432235 0.02120558656208044
6.657875457875458 0.021339658764157728
6.681318681318682 0.0214701384543896
6.704761904761905 0.02159689530070711
6.728205128205128 0.021719801072057555
6.751648351648352 0.021838729749507537
6.775091575091575 0.021953557636033752
6.798534798534798 0.02206416346490681
6.821978021978022 0.022170428506574424
6.845421245421245 0.0222722366739512
6.868864468864468 0.022369474626023723
6.892307692307693 0.02246203186968055
6.915750915750916 0.022549800859678313
6.939194139194139 0.02263267709665641
6.962637362637363 0.022710559223114428
6.986080586080586 0.02278334911726794
7.0095238095238095 0.022850951984700107
7.032967032967033 0.022913276447728163
7.056410256410256 0.02297023463240602
7.07985347985348 0.02302174225308573
7.103296703296703 0.02306771869446314
7.126739926739927 0.023108087091034506
7.1501831501831505 0.023142774403893656
7.173626373626374 0.023171711494801146
7.197069597069597 0.02319483319745913
7.220512820512821 0.023212078385928397
7.243956043956044 0.023223390040126038
7.267399267399267 0.023228715308345017
7.290842490842491 0.02322800556673927
7.314285714285714 0.023221216475720653
7.337728937728937 0.023208308033216704
7.361172161172161 0.02318924462474085
7.384615384615385 0.023163995070229357
7.408058608058608 0.023132532667602283
7.431501831501832 0.023094835233008273
7.454945054945055 0.023050885137716033
7.4783882783882785 0.023000669341618124
7.501831501831502 0.022944179423315537
7.525274725274725 0.02288141160675463
7.5487179487179485 0.022812366784390636
7.572161172161172 0.022737050536855145
7.595604395604395 0.022655473149107777
7.619047619047619 0.0225676496230552
7.642490842490843 0.022473599686623765
7.665934065934066 0.022373347799274784
7.68937728937729 0.022266923153954465
7.712820512820513 0.02215435967547371
7.736263736263736 0.022035696015315503
7.75970695970696 0.021910975542870886
7.783150183150183 0.02178024633310724
7.806593406593406 0.021643561150675516
7.83003663003663 0.02150097743046598
7.853479853479853 0.02135255725462474
7.876923076923077 0.021198367326046234
7.900366300366301 0.021038478938359667
7.923809523809524 0.02087296794242992
7.947252747252747 0.020701914709396415
7.970695970695971 0.020525404090275885
7.994139194139194 0.020343525372157792
8.017582417582418 0.020156372231023446
8.04102564102564 0.0199640426812228
8.064468864468864 0.019766639021644963
8.087912087912088 0.019564267778621223
8.111355311355311 0.019357039645601575
8.134798534798534 0.019145069419648168
8.158241758241758 0.0189284759347913
8.181684981684981 0.01870738199229584
8.205128205128204 0.018481914287888108
8.228571428571428 0.018252203335995303
8.252014652014653 0.018018383391051728
8.275457875457876 0.017780592365927855
8.2989010989011 0.017538971747540356
8.322344322344323 0.017293666509702977
8.345787545787546 0.01704482502328
8.36923076923077 0.016792598963705642
8.392673992673993 0.01653714321593458
8.416117216117216 0.016278615776890167
8.43956043956044 0.01601717765547864
8.463003663003663 0.01575299277023902
8.486446886446886 0.015486227844699642
8.50989010989011 0.015217052300513968
8.533333333333333 0.014945638148449092
8.556776556776557 0.014672159877302075
8.58021978021978 0.014396794340819983
8.603663003663003 0.014119720642700886
8.627106227106227 0.013841120019753782
8.65054945054945 0.01356117572329671
8.673992673992673 0.013280072898872845
8.697435897435897 0.012997998464365538
8.72087912087912 0.012715140986593793
8.744322344322343 0.012431690556470506
8.767765567765569 0.012147838662806288
8.791208791208792 0.011863778064842574
8.814652014652015 0.011579702663597955
8.838095238095239 0.011295807372112273
8.861538461538462 0.011012287984673536
8.884981684981685 0.010729341045112887
8.908424908424909 0.010447163714253381
8.931868131868132 0.010165953636598413
8.955311355311355 0.009885908806346015
8.978754578754579 0.009607227432815236
9.002197802197802 0.00933010780537117
9.025641025641026 0.009054748157935034
9.049084249084249 0.008781346533165885
9.072527472527472 0.008510100646400462
9.095970695970696 0.008241207749437682
9.119413919413919 0.007974864494254077
9.142857142857142 0.0077112667967364655
9.166300366300366 0.007450609700517848
9.189743589743589 0.007193087241002393
9.213186813186812 0.006938892309665073
9.236630036630036 0.006688216518711192
9.260073260073261 0.006441250066180874
9.283516483516484 0.006198181601582928
9.306959706959708 0.005959198092142453
9.330402930402931 0.005724484689745877
9.353846153846154 0.005494224598666728
9.377289377289378 0.005268598944155039
9.400732600732601 0.005047786641972614
9.424175824175824 0.0048319642689560165
9.447619047619048 0.0046213059346883545
9.471062271062271 0.00441598315436056
9.494505494505495 0.004216164722902097
9.517948717948718 0.004022016590460327
9.541391941391941 0.003833701739307288
9.564835164835165 0.0036513800622517546
9.588278388278388 0.0034752082426337144
9.611721611721611 0.003305339635977818
9.635164835164835 0.003141924153381355
9.658608058608058 0.002985108146711697
9.682051282051281 0.002835034295687183
9.705494505494505 0.0026918414969146908
9.728937728937728 0.0025556647549561406
9.752380952380953 0.002426635075495415
9.775824175824177 0.0023048793606761067
9.7992673992674 0.0021905203066797797
9.822710622710623 0.0020836763036131516
9.846153846153847 0.001984461337771962
9.86959706959707 0.0018929848963480168
9.893040293040293 0.001809351874644976
9.916483516483517 0.0017336624858673465
9.93992673992674 0.0016660121735461175
9.963369963369964 0.0016064915266632749
9.986813186813187 0.0015551861975363083
10.01025641025641 0.0015121768225227915
10.033699633699634 0.0014775389456037167
10.057142857142857 0.00145134294490317
10.08058608058608 0.0014336539622006972
10.104029304029304 0.0014245318354913713
10.127472527472527 0.0014240310346472918
10.15091575091575 0.0014322006002329816
10.174358974358974 0.0014490840855256467
10.197802197802197 0.0014747195017899874
10.22124542124542 0.0015091392668557728
10.244688644688644 0.0015523701570449855
10.268131868131869 0.0016044332624937188
10.291575091575092 0.0016653439459127155
10.315018315018316 0.001735111804828596
10.338461538461539 0.0018137406373465244
10.361904761904762 0.001901228411473196
10.385347985347986 0.0019975672380374973
10.40879120879121 0.0021027433472444973
10.432234432234432 0.0022167370688966175
10.455677655677656 0.002339522816314084
10.47912087912088 0.0024710690739850475
10.502564102564103 0.002611338388973762
10.526007326007326 0.0027602873661134422
10.54945054945055 0.0029178666670084358
10.572893772893773 0.003084021012868438
10.596336996336996 0.0032586891911954023
10.61978021978022 0.003441804066341834
10.643223443223443 0.0036332925939570296
10.666666666666666 0.0038330758393357207
10.69010989010989 0.004041068999681423
10.713553113553113 0.004257181430294585
10.736996336996336 0.004481316674693421
10.760439560439561 0.004713372498672997
10.783882783882785 0.004953240928305864
10.807326007326008 0.005200808291885157
10.830769230769231 0.005455955265808713
10.854212454212455 0.005718556924400312
10.877655677655678 0.005986887053048484
10.901098901098901 0.006237582018168345
10.924542124542125 0.006462254534195193
10.947985347985348 0.006660543454941428
10.971428571428572 0.006832139438480089
10.994871794871795 0.006976784359270973
11.018315018315018 0.007094270651112029
11.041758241758242 0.007184440585131632
11.065201465201465 0.007247185487057771
11.088644688644688 0.0072824448980024275
11.112087912087912 0.007290205682984381
11.135531135531135 0.0072705010913822685
11.158974358974358 0.007223409773463309
11.182417582417582 0.007149054757072622
11.205860805860805 0.007047602388494604
11.229304029304028 0.0069192612414127165
11.252747252747254 0.006764280997798238
11.276190476190477 0.006582951304453191
11.2996336996337 0.006375600608818965
11.323076923076924 0.0061425949775410086
11.346520146520147 0.00588433690115261
11.36996336996337 0.005601264088108022
11.393406593406594 0.005293611864767472
11.416849816849817 0.004976607383176319
11.44029304029304 0.004661787637285722
11.463736263736264 0.004350035323300105
11.487179487179487 0.004042231974474004
11.51062271062271 0.003739257363483782
11.534065934065934 0.0034419889073356693
11.557509157509157 0.0031513010744256232
11.58095238095238 0.0028680647933644024
11.604395604395604 0.002593146863180898
11.627838827838827 0.002327409364517924
11.65128205128205 0.0020717090714373124
11.674725274725274 0.0018268968634554243
11.698168498168497 0.0015938171374358984
11.72161172161172 0.0013733072189737526
11.745054945054944 0.0011661967729137193
11.76849816849817 0.0009733072126560244
11.791941391941393 0.0007954511079146084
11.815384615384616 0.0006334315906061043
11.83882783882784 0.00048804175856277025
11.862271062271063 0.00036006407677884966
11.885714285714286 0.0002502697759177699
11.90915750915751 0.0001594182478268824
11.932600732600733 8.825643782740392e-5
11.956043956043956 3.751823356957853e-5
11.97948717948718 7.923850267027405e-6


==> data_files/nabla_f_1__heat_new2.dat <==
x    y
0.0 -4.999479130780698
0.039100684261974585 -4.75536389060376
0.07820136852394917 -4.528296593907158
0.11730205278592376 -4.314591110800846
0.15640273704789834 -4.111833501741842
0.19550342130987292 -3.9183362959160837
0.23460410557184752 -3.732868231315067
0.27370478983382207 -3.5545047528864075
0.3128054740957967 -3.382537633236409
0.3519061583577713 -3.2164164492584586
0.39100684261974583 -3.0557086796437893
0.43010752688172044 -2.900071446051302
0.46920821114369504 -2.749230936632604
0.5083088954056696 -2.6029671121903677
0.5474095796676441 -2.461102160345553
0.5865102639296188 -2.323491673000429
0.6256109481915934 -2.1900178396203236
0.6647116324535679 -2.0605841552377617
0.7038123167155426 -1.9351112812111038
0.7429130009775171 -1.813533793230921
0.7820136852394917 -1.6957976194656124
0.8211143695014663 -1.5818580211587543
0.8602150537634409 -1.4716780043056652
0.8993157380254154 -1.3652270781614964
0.9384164222873901 -1.2624802969481133
0.9775171065493646 -1.1634175371122704
1.0166177908113392 -1.0680229751936614
1.0557184750733137 -0.9762847417896863
1.0948191593352883 -0.8881947360268988
1.133919843597263 -0.8037485929999051
1.1730205278592376 -0.7229458043785421
1.2121212121212122 -0.6457900003649041
1.2512218963831867 -0.5722894100068909
1.2903225806451613 -0.5024575272766288
1.3294232649071358 -0.43631402326637003
1.3685239491691104 -0.3738859617058757
1.4076246334310851 -0.315209397803748
1.4467253176930597 -0.2603314723705769
1.4858260019550342 -0.20931315961600586
1.5249266862170088 -0.16223289722539835
1.5640273704789833 -0.11919143846892194
1.6031280547409579 -0.08031845153616608
1.6422287390029326 -0.04578171930213828
1.6813294232649072 -0.01580041034180774
1.7204301075268817 0.009334866377441822
1.7595307917888563 0.029229832015448563
1.7986314760508308 0.043330464750669095
1.8377321603128054 0.05081503466968991
1.8768328445747802 0.05381112568584693
1.9159335288367547 0.05656291656310661
1.9550342130987293 0.05797586351194043
1.9941348973607038 0.057095390897619225
2.0332355816226784 0.05288510540443368
2.072336265884653 0.04739535246411172
2.1114369501466275 0.04491514144214161
2.150537634408602 0.04452582706359205
2.1896383186705766 0.04561820493897432
2.228739002932551 0.04776284045930148
2.267839687194526 0.05064467414935095
2.3069403714565007 0.05402626730009287
2.346041055718475 0.05772531440424628
2.3851417399804498 0.0615999370271383
2.4242424242424243 0.06553855963615154
2.463343108504399 0.06945266174035888
2.5024437927663734 0.07327143084616333
2.541544477028348 0.07693772187038171
2.5806451612903225 0.08040494031498298
2.619745845552297 0.08363459098000263
2.6588465298142716 0.08659431095825114
2.697947214076246 0.089256255265428
2.7370478983382207 0.09159573652440228
2.7761485826001957 0.0935900428303116
2.8152492668621703 0.0952173741127408
2.854349951124145 0.09645584961949312
2.8934506353861194 0.097282549559859
2.932551319648094 0.09767256388986163
2.9716520039100685 0.09759803105500936
3.010752688172043 0.09702715708237734
3.0498533724340176 0.09592320355576642
3.088954056695992 0.09424340701745901
3.1280547409579667 0.09193772235726053
3.167155425219941 0.0889471602602039
3.2062561094819158 0.08520135076382802
3.2453567937438903 0.08061491028296466
3.2844574780058653 0.07508214039326487
3.32355816226784 0.06846911676673577
3.3626588465298144 0.06060120368304231
3.401759530791789 0.05124226609098393
3.4408602150537635 0.04005804374474766
3.479960899315738 0.02654658540395216
3.5190615835777126 0.010460359822662154
3.558162267839687 -0.002567386875356867
3.5972629521016617 -0.011731650064261906
3.6363636363636362 -0.017533935533034516
3.675464320625611 -0.020243010670748365
3.7145650048875853 -0.019968600556180476
3.7536656891495603 -0.016688395449609168
3.792766373411535 -0.010244764353315918
3.8318670576735094 -0.00030913467425740026
3.870967741935484 0.013708850218497534
3.9100684261974585 0.029426818627079993
3.949169110459433 0.0423006921022687
3.9882697947214076 0.053048379130305245
4.027370478983382 0.06211802089137915
4.066471163245357 0.06980765528751605
4.105571847507331 0.07632338463874742
4.144672531769306 0.08181061995485363
4.18377321603128 0.0863721831017903
4.222873900293255 0.09007942606067079
4.2619745845552295 0.09297938290550901
4.301075268817204 0.09509954165484369
4.340175953079179 0.09645109820292556
4.379276637341153 0.09703112157751592
4.418377321603128 0.09682376297158289
4.457478005865102 0.09580048691786892
4.496578690127077 0.09391934371542303
4.535679374389052 0.09112327651662776
4.574780058651027 0.0873371164234135
4.613880742913001 0.08246250347419688
4.652981427174976 0.07636949126656319
4.69208211143695 0.06888266924760628
4.731182795698925 0.05975758655012909
4.7702834799608995 0.04863846101356962
4.809384164222874 0.03497583522796972
4.848484848484849 0.01956150032517552
4.887585532746823 0.008049201279512967
4.926686217008798 0.00024764176841539414
4.965786901270772 -0.004247676478965607
5.004887585532747 -0.005622137004253484
5.043988269794721 -0.0038938561432566325
5.083088954056696 0.001080940475452584
5.1221896383186705 0.009645653519813398
5.161290322580645 0.022451293125814217
5.20039100684262 0.03491831498702523
5.239491691104594 0.0446575308931662
5.278592375366569 0.052281329352064566
5.317693059628543 0.05817241108843482
5.356793743890518 0.06258174044580844
5.395894428152492 0.06567707961760097
5.434995112414467 0.0675691145944989
5.474095796676441 0.06832619521132204
5.513196480938417 0.06798262214801416
5.552297165200391 0.0665427886243688
5.591397849462366 0.06398219408650052
5.6304985337243405 0.06024556934521466
5.669599217986315 0.055241688730909955
5.70869990224829 0.04883358280027851
5.747800586510264 0.04082134180102388
5.786901270772239 0.030911487814794632
5.826001955034213 0.018659221574308126
5.865102639296188 0.0033490216202004142
5.904203323558162 -0.010473468554685146
5.943304007820137 -0.02042513908345118
5.9824046920821115 -0.02709662075398103
6.021505376344086 -0.030818234850842684
6.0606060606060606 -0.031751763391903914
6.099706744868035 -0.02992782942288174
6.13880742913001 -0.025252522594081887
6.177908113391984 -0.0174869871374885
6.217008797653959 -0.006187903147536299
6.256109481915933 0.008864212080861824
6.295210166177908 0.022035290848029673
6.334310850439882 0.03254573972871384
6.373411534701857 0.04094990645360609
6.4125122189638315 0.04760061954891062
6.451612903225806 0.05273049027180067
6.490713587487781 0.056492781773223595
6.529814271749756 0.058983166688114826
6.568914956011731 0.06025122401219249
6.608015640273705 0.06030554498167072
6.64711632453568 0.05911397144592653
6.686217008797654 0.05659903125478872
6.725317693059629 0.052627179788236646
6.764418377321603 0.04698811666626147
6.803519061583578 0.0393554630346123
6.842619745845552 0.02920759844406603
6.881720430107527 0.017365977613346354
6.9208211143695015 0.009519514123967149
6.959921798631476 0.005522151800055117
6.999022482893451 0.005031422747679738
7.038123167155425 0.007951603936974989
7.0772238514174 0.01440103527644843
7.116324535679374 0.024745103363422585
7.155425219941349 0.0391534079128237
7.194525904203323 0.05196157139376905
7.233626588465298 0.06237410845533267
7.2727272727272725 0.07094059321613255
7.311827956989247 0.07801805454570038
7.350928641251222 0.08385108509557566
7.390029325513196 0.0886124514721251
7.429130009775171 0.09242557040262978
7.468230694037145 0.09537782155517373
7.507331378299121 0.09752883897756395
7.546432062561095 0.09891585228376895
7.58553274682307 0.09955718405476591
7.624633431085044 0.09945450675348773
7.663734115347019 0.09859414226261021
7.702834799608993 0.0969474377844158
7.741935483870968 0.09447008181520714
7.7810361681329425 0.09110021607782129
7.820136852394917 0.08675518737247598
7.859237536656892 0.08132641350151558
7.898338220918866 0.07467121958120837
7.937438905180841 0.06659965126844633
7.976539589442815 0.05685260028270703
8.01564027370479 0.04506373648517727
8.054740957966764 0.030688103031029763
8.093841642228739 0.013421881100705139
8.132942326490713 -0.0011742852828610507
8.172043010752688 -0.012388302594339463
8.211143695014663 -0.020840302242603553
8.250244379276637 -0.026950993897453913
8.289345063538612 -0.03102660100386464
8.328445747800586 -0.03330346302576182
8.36754643206256 -0.033974013706504685
8.406647116324535 -0.03320334279468735
8.44574780058651 -0.031140627809663708
8.484848484848484 -0.0279278042355709
8.523949169110459 -0.02370701421402141
8.563049853372434 -0.01862790240905615
8.602150537634408 -0.012855597834037828
8.641251221896383 -0.006580222635684797
8.680351906158357 -2.9030033410410968e-5
8.719452590420332 0.006517088198427138
8.758553274682306 0.012699634656319236
8.79765395894428 0.018045068177164027
8.836754643206255 0.02190109286882285
8.87585532746823 0.02331637410287621
8.914956011730204 0.0242357171290458
8.954056695992179 0.028624626448810468
8.993157380254154 0.03492070866596363
9.03225806451613 0.04709232555800979
9.071358748778104 0.06709009564401575
9.110459433040079 0.09397165559141911
9.149560117302054 0.1270971535223709
9.188660801564028 0.16600940671102732
9.227761485826003 0.21037077904892562
9.266862170087977 0.2599265035995584
9.305962854349952 0.3144816804829208
9.345063538611926 0.3738859788157373
9.3841642228739 0.43802300559121293
9.423264907135875 0.5068026787771086
9.46236559139785 0.5801556329472647
9.501466275659824 0.6580290575990112
9.540566959921799 0.7403835832559489
9.579667644183774 0.8271909663912245
9.618768328445748 0.9184324234464992
9.657869012707723 1.01409755682834
9.696969696969697 1.1141839347103457
9.736070381231672 1.2186975843065004
9.775171065493646 1.327655034783025
9.814271749755621 1.4410883021632739
9.853372434017595 1.5590557580672215
9.89247311827957 1.6816650315045176
9.931573802541545 1.8091208325347565
9.970674486803519 1.941825466675096


==> data_files/nabla_f_2__LVM_new.dat <==
x    y
0.0 1.0
0.023443223443223443 0.9993837841770074
0.046886446886446886 0.998441309933815
0.07032967032967033 0.9971775931108584
0.09377289377289377 0.9955975081026387
0.11721611721611722 0.9937057935816296
0.14065934065934066 0.9915070582280181
0.1641025641025641 0.9890057864660907
0.18754578754578755 0.9862063442084509
0.210989010989011 0.9831129846096186
0.23443223443223443 0.9797298538308846
0.2578754578754579 0.976060996818606
0.2813186813186813 0.9721103630983905
0.3047619047619048 0.9678818125878874
0.3282051282051282 0.963379121431131
0.3516483516483517 0.9586059878575804
0.3750915750915751 0.953566038069213
0.39853479853479856 0.9482628321591786
0.421978021978022 0.9426998700656876
0.44542124542124545 0.9368805975649325
0.46886446886446886 0.930808412306967
0.49230769230769234 0.9244866698985492
0.5157509157509158 0.9179186900370575
0.5391941391941392 0.9111077626996354
0.5626373626373626 0.9040571543917725
0.5860805860805861 0.8967701144595559
0.6095238095238096 0.8892498814698379
0.6329670329670329 0.8814996896625524
0.6564102564102564 0.8735227754793897
0.6798534798534799 0.8653223841729841
0.7032967032967034 0.8569017765006985
0.7267399267399267 0.848264235507007
0.7501831501831502 0.839413073398348
0.7736263736263737 0.830351638514186
0.7970695970695971 0.8210833223978524
0.8205128205128205 0.8116115669705396
0.843956043956044 0.8019398718115951
0.8673992673992674 0.7920718015480056
0.8908424908424909 0.7820109933556696
0.9142857142857143 0.7717611645747259
0.9377289377289377 0.7613261204408351
0.9611721611721612 0.7507097619339016
0.9846153846153847 0.7399160937452643
1.008058608058608 0.7289492323638789
1.0315018315018316 0.717813414281448
1.054945054945055 0.7065130043158498
1.0783882783882783 0.6950525040515256
1.101831501831502 0.6834365603947505
1.1252747252747253 0.6716699742408947
1.1487179487179486 0.659757709249892
1.1721611721611722 0.6477049007251604
1.1956043956043956 0.6355168645901637
1.2190476190476192 0.623199106455649
1.2424908424908425 0.610757330769343
1.2659340659340659 0.598197450038533
1.2893772893772895 0.5855255941144888
1.3128205128205128 0.57274811952608
1.3362637362637362 0.5598716188482273
1.3597069597069598 0.5469029300889623
1.3831501831501831 0.5338491460768542
1.4065934065934067 0.5207176238284099
1.43003663003663 0.5075159938727082
1.4534798534798534 0.49425216950803297
1.476923076923077 0.4809343559625712
1.5003663003663004 0.46757105942835675
1.5238095238095237 0.45417109593454524
1.5472527472527473 0.4407436000227902
1.5706959706959707 0.42729803318395554
1.5941391941391942 0.41384419201161676
1.6175824175824176 0.4003922160237814
1.641025641025641 0.3869525950999687
1.6644688644688646 0.37353617647624004
1.687912087912088 0.36015417123594046
1.7113553113553113 0.34681816022879763
1.7347985347985349 0.33354009934562545
1.7582417582417582 0.3203323240701756
1.7816849816849818 0.3072075532236904
1.8051282051282052 0.2941788918114172
1.8285714285714285 0.28125983287375667
1.852014652014652 0.2684642582378458
1.8754578754578755 0.2558064380582257
1.8989010989010988 0.24328626346381035
1.9223443223443224 0.2308946220515989
1.9457875457875458 0.2186355119149565
1.9692307692307693 0.2065182012115106
1.9926739926739927 0.1945520574830978
2.016117216117216 0.18274653964576607
2.0395604395604394 0.17111118919025708
2.0630036630036632 0.15965562055798627
2.0864468864468866 0.14838951065758765
2.10989010989011 0.13732258748734713
2.1333333333333333 0.12646461782933643
2.1567765567765567 0.11582539398181509
2.18021978021978 0.10541471949750936
2.203663003663004 0.09524239389674506
2.227106227106227 0.08531819632614056
2.2505494505494505 0.07565186813567823
2.273992673992674 0.06625309434952767
2.2974358974358973 0.057131484009003974
2.320879120879121 0.04829654936956768
2.3443223443223444 0.039757683937842334
2.367765567765568 0.03152413933927674
2.391208791208791 0.023605001012359957
2.4146520146520145 0.016009162731239167
2.4380952380952383 0.008745299965236777
2.4615384615384617 0.0018218420911416784
2.484981684981685 -0.004753056517699
2.5084249084249084 -0.011093081395673556
2.5318681318681318 -0.017135553062150314
2.555311355311355 -0.022942228566759995
2.578754578754579 -0.028511725215051947
2.6021978021978023 -0.033842896819564434
2.6256410256410256 -0.03893483993537743
2.649084249084249 -0.04378689978055732
2.6725274725274724 -0.04839867580800945
2.695970695970696 -0.05277002689490975
2.7194139194139195 -0.05690107611573041
2.742857142857143 -0.06079221506489882
2.7663003663003662 -0.06444410769536384
2.7897435897435896 -0.06785769363979198
2.8131868131868134 -0.07103419098179155
2.8366300366300368 -0.07397509844548582
2.86007326007326 -0.07668219697292444
2.8835164835164835 -0.0791575506602505
2.906959706959707 -0.08140350702523631
2.93040293040293 -0.08342269658075924
2.953846153846154 -0.08521803169102826
2.9772893772893774 -0.08679270468986655
3.0007326007326007 -0.08815018524312986
3.024175824175824 -0.0892942169403596
3.0476190476190474 -0.09022881310404868
3.0710622710622713 -0.09095825180840163
3.0945054945054946 -0.09148707010319998
3.117948717948718 -0.09182005744230184
3.1413919413919413 -0.09196224832040684
3.1648351648351647 -0.09191891412595316
3.1882783882783885 -0.09169555422238095
3.211721611721612 -0.09129788627442972
3.235164835164835 -0.09073183584063621
3.2586080586080586 -0.09000352525769262
3.282051282051282 -0.08911926184679866
3.3054945054945053 -0.08808552547653677
3.328937728937729 -0.08690895552108213
3.3523809523809525 -0.08559633725668615
3.375824175824176 -0.08415458774329714
3.399267399267399 -0.08259074124186211
3.4227106227106225 -0.08091193422125476
3.4461538461538463 -0.07912539001184826
3.4695970695970697 -0.07723840316546926
3.493040293040293 -0.07525832358379365
3.5164835164835164 -0.07319254047914635
3.53992673992674 -0.07104846623312217
3.5633699633699636 -0.0688335202194321
3.586813186813187 -0.06655511265788322
3.6102564102564103 -0.06422062856641098
3.6336996336996337 -0.06183741187759495
3.657142857142857 -0.05941274978510836
3.6805860805860804 -0.056953857384078814
3.704029304029304 -0.05446786266739248
3.7274725274725276 -0.05196179193757269
3.750915750915751 -0.04944255569102872
3.7743589743589743 -0.04691693502823556
3.7978021978021976 -0.04439156863980306
3.8212454212454214 -0.0418729404144559
3.844688644688645 -0.03936736771072785
3.868131868131868 -0.0368809903297057
3.8915750915750915 -0.03441976022149797
3.915018315018315 -0.03198943195329111
3.9384615384615387 -0.029595553961948694
3.961904761904762 -0.02724346060914491
3.9853479853479854 -0.024938265052063393
4.008791208791209 -0.022684852937773434
4.032234432234432 -0.020487876924566027
4.0556776556776555 -0.018351752028837164
4.079120879120879 -0.016280651791579174
4.102564102564102 -0.014278505254222962
4.1260073260073264 -0.012348994729494047
4.14945054945055 -0.010495554349132978
4.172893772893773 -0.008721369366806106
4.1963369963369965 -0.007029376191319492
4.21978021978022 -0.005422263122356239
4.243223443223443 -0.0039024717583991055
4.266666666666667 -0.002472199044280349
4.29010989010989 -0.0011333999239202762
4.313553113553113 0.00011220943772677895
4.336996336996337 0.0012631479007117615
4.36043956043956 0.0023269052292837576
4.383882783882784 0.0033529583061832737
4.407326007326008 0.004379347052122393
4.430769230769231 0.005402878931320805
4.454212454212454 0.006420422602228547
4.477655677655678 0.007428912386084604
4.501098901098901 0.008425352540930235
4.5245421245421245 0.009406821332926859
4.547985347985348 0.010370474897705735
4.571428571428571 0.011313550885370284
4.5948717948717945 0.012233371883675476
4.618315018315018 0.013127348614816682
4.641758241758242 0.013992982902167706
4.6652014652014655 0.014827870404208502
4.688644688644689 0.015629703113773052
4.712087912087912 0.016396271621621144
4.735531135531136 0.017125467144190568
4.758974358974359 0.017815283316214393
4.782417582417582 0.01846381774968647
4.805860805860806 0.019069273361424957
4.829304029304029 0.019629959472214166
4.852747252747252 0.020144292681197343
4.876190476190477 0.020610797519843783
4.8996336996337 0.02102810689042209
4.923076923076923 0.021394962294474514
4.946520146520147 0.02171021385730493
4.96996336996337 0.021972820154963275
4.993406593406593 0.02218184785063276
5.016849816849817 0.02233647114770167
5.04029304029304 0.02246280969593792
5.0637362637362635 0.022598161039306508
5.087179487179487 0.02274183227767154
5.11062271062271 0.022893762872504574
5.1340659340659345 0.02305388490271542
5.157509157509158 0.02322212308612063
5.180952380952381 0.023398394806744778
5.204395604395605 0.023582610147963617
5.227838827838828 0.02377467193149412
5.251282051282051 0.023974475762231814
5.274725274725275 0.024181910078931935
5.298168498168498 0.024396856210725924
5.321611721611721 0.024619188439460926
5.345054945054945 0.02484877406784525
5.368498168498168 0.025085473493377978
5.391941391941392 0.025329140288036713
5.415384615384616 0.025579621283692722
5.438827838827839 0.025836756663217914
5.462271062271062 0.026100380057243674
5.485714285714286 0.026370318646526753
5.509157509157509 0.02664639326987273
5.5326007326007325 0.02692841853756283
5.556043956043956 0.027216202950225137
5.579487179487179 0.027509549023086558
5.602930402930403 0.027808253415536995
5.626373626373627 0.028112107065932642
5.64981684981685 0.02842089533156049
5.6732600732600735 0.028734398133681203
5.696703296703297 0.029052390107563376
5.72014652014652 0.029374640757416772
5.743589743589744 0.029700914616128157
5.767032967032967 0.030030971409698234
5.79047619047619 0.03036456622627399
5.813919413919414 0.030701449689665924
5.837362637362637 0.031041368137235348
5.86080586080586 0.03138406380203247
5.884249084249085 0.03172927499906166
5.907692307692308 0.032076736315545834
5.931135531135531 0.032426178805058055
5.954578754578755 0.03277733018538374
5.978021978021978 0.03312991503997355
6.0014652014652015 0.03348365502284241
6.024908424908425 0.03383826906676663
6.048351648351648 0.03419347359462741
6.0717948717948715 0.03454898273374486
6.095238095238095 0.03490450853304399
6.118681318681318 0.035259761182889926
6.1421245421245425 0.03561444923742659
6.165567765567766 0.0359682798392504
6.189010989010989 0.03632095894624661
6.212454212454213 0.036672191560414076
6.235897435897436 0.03702168195850061
6.259340659340659 0.037369133924269105
6.282783882783883 0.037714250982212115
6.306227106227106 0.03805673663253001
6.329670329670329 0.0383962945871861
6.353113553113553 0.038732629006850004
6.376556776556777 0.03906544473853894
6.4 0.03939444755376487
6.423443223443224 0.03971934438699414
6.446886446886447 0.04003984357422521
6.47032967032967 0.04035565509148869
6.493772893772894 0.040666490793073364
6.517216117216117 0.040972064649281194
6.5406593406593405 0.04127209298351377
6.564102564102564 0.04156629470849238
6.587545787545787 0.041854391561414114
6.610989010989011 0.042136108337846145
6.634432234432235 0.04241117312416088
6.657875457875458 0.042679317528315455
6.681318681318682 0.0429402769087792
6.704761904761905 0.04319379060141422
6.728205128205128 0.04343960214411511
6.751648351648352 0.043677459499015074
6.775091575091575 0.043907115272067504
6.798534798534798 0.04412832692981362
6.821978021978022 0.04434085701314885
6.845421245421245 0.0445444733479024
6.868864468864468 0.044738949252047445
6.892307692307693 0.0449240637393611
6.915750915750916 0.045099601719356626
6.939194139194139 0.04526535419331282
6.962637362637363 0.045421118446228856
6.986080586080586 0.04556669823453588
7.0095238095238095 0.045701903969400215
7.032967032967033 0.04582655289545633
7.056410256410256 0.04594046926481204
7.07985347985348 0.04604348450617146
7.103296703296703 0.04613543738892628
7.126739926739927 0.04621617418206901
7.1501831501831505 0.04628554880778731
7.173626373626374 0.04634342298960229
7.197069597069597 0.04638966639491826
7.220512820512821 0.046424156771856795
7.243956043956044 0.046446780080252076
7.267399267399267 0.04645743061669003
7.290842490842491 0.04645601113347854
7.314285714285714 0.046442432951441306
7.337728937728937 0.04641661606643341
7.361172161172161 0.0463784892494817
7.384615384615385 0.046327990140458714
7.408058608058608 0.04626506533520457
7.431501831501832 0.04618967046601655
7.454945054945055 0.046101770275432066
7.4783882783882785 0.04600133868323625
7.501831501831502 0.045888358846631075
7.525274725274725 0.04576282321350926
7.5487179487179485 0.04562473356878127
7.572161172161172 0.04547410107371029
7.595604395604395 0.045310946298215554
7.619047619047619 0.0451352992461104
7.642490842490843 0.04494719937324753
7.665934065934066 0.04474669559854957
7.68937728937729 0.04453384630790893
7.712820512820513 0.04430871935094742
7.736263736263736 0.044071392030631006
7.75970695970696 0.04382195108574177
7.783150183150183 0.04356049266621448
7.806593406593406 0.04328712230135103
7.83003663003663 0.04300195486093196
7.853479853479853 0.04270511450924948
7.876923076923077 0.04239673465209247
7.900366300366301 0.042076957876719334
7.923809523809524 0.04174593588485984
7.947252747252747 0.04140382941879283
7.970695970695971 0.04105080818055177
7.994139194139194 0.040687050744315584
8.017582417582418 0.04031274446204689
8.04102564102564 0.0399280853624456
8.064468864468864 0.039533278043289925
8.087912087912088 0.039128535557242446
8.111355311355311 0.03871407929120315
8.134798534798534 0.038290138839296335
8.158241758241758 0.0378569518695826
8.181684981684981 0.03741476398459168
8.205128205128204 0.036963828575776216
8.228571428571428 0.036504406671990605
8.252014652014653 0.036036766782103456
8.275457875457876 0.03556118473185571
8.2989010989011 0.03507794349508071
8.322344322344323 0.034587333019405954
8.345787545787546 0.03408965004656
8.36923076923077 0.033585197927411284
8.392673992673993 0.03307428643186916
8.416117216117216 0.03255723155378033
8.43956043956044 0.03203435531095728
8.463003663003663 0.03150598554047804
8.486446886446886 0.030972455689399284
8.50989010989011 0.030434104601027936
8.533333333333333 0.029891276296898184
8.556776556776557 0.02934431975460415
8.58021978021978 0.028793588681639965
8.603663003663003 0.028239441285401772
8.627106227106227 0.027682240039507564
8.65054945054945 0.02712235144659342
8.673992673992673 0.02656014579774569
8.697435897435897 0.025995996928731075
8.72087912087912 0.025430281973187585
8.744322344322343 0.02486338111294101
8.767765567765569 0.024295677325612577
8.791208791208792 0.02372755612968515
8.814652014652015 0.02315940532719591
8.838095238095239 0.022591614744224546
8.861538461538462 0.022024575969347072
8.884981684981685 0.021458682090225775
8.908424908424909 0.020894327428506762
8.931868131868132 0.020331907273196826
8.955311355311355 0.01977181761269203
8.978754578754579 0.019214454865630472
9.002197802197802 0.01866021561074234
9.025641025641026 0.01810949631587007
9.049084249084249 0.01756269306633177
9.072527472527472 0.017020201292800925
9.095970695970696 0.016482415498875365
9.119413919413919 0.015949728988508154
9.142857142857142 0.015422533593472931
9.166300366300366 0.014901219401035696
9.189743589743589 0.014386174482004787
9.213186813186812 0.013877784619330147
9.236630036630036 0.013376433037422385
9.260073260073261 0.012882500132361748
9.283516483516484 0.012396363203165856
9.306959706959708 0.011918396184284906
9.330402930402931 0.011448969379491754
9.353846153846154 0.010988449197333456
9.377289377289378 0.010537197888310078
9.400732600732601 0.010095573283945228
9.424175824175824 0.009663928537912033
9.447619047619048 0.009242611869376709
9.471062271062271 0.00883196630872112
9.494505494505495 0.008432329445804194
9.517948717948718 0.008044033180920654
9.541391941391941 0.007667403478614576
9.564835164835165 0.007302760124503509
9.588278388278388 0.006950416485267429
9.611721611721611 0.006610679271955636
9.635164835164835 0.00628384830676271
9.658608058608058 0.005970216293423394
9.682051282051281 0.005670068591374366
9.705494505494505 0.0053836829938293815
9.728937728937728 0.005111329509912281
9.752380952380953 0.00485327015099083
9.775824175824177 0.0046097587213522135
9.7992673992674 0.004381040613359559
9.822710622710623 0.004167352607226303
9.846153846153847 0.003968922675543924
9.86959706959707 0.0037859697926960335
9.893040293040293 0.003618703749289952
9.916483516483517 0.003467324971734693
9.93992673992674 0.003332024347092235
9.963369963369964 0.0032129830533265498
9.986813186813187 0.0031103723950726167
10.01025641025641 0.003024353645045583
10.033699633699634 0.0029550778912074333
10.057142857142857 0.00290268588980634
10.08058608058608 0.0028673079244013943
10.104029304029304 0.0028490636709827427
10.127472527472527 0.0028480620692945837
10.15091575091575 0.002864401200465963
10.174358974358974 0.0028981681710512934
10.197802197802197 0.0029494390035799747
10.22124542124542 0.0030182785337115456
10.244688644688644 0.003104740314089971
10.268131868131869 0.0032088665249874375
10.291575091575092 0.003330687891825431
10.315018315018316 0.003470223609657192
10.338461538461539 0.003627481274693049
10.361904761904762 0.003802456822946392
10.385347985347986 0.0039951344760749945
10.40879120879121 0.0042054866944889946
10.432234432234432 0.004433474137793235
10.455677655677656 0.004679045632628168
10.47912087912088 0.004942138147970095
10.502564102564103 0.005222676777947524
10.526007326007326 0.0055205747322268845
10.54945054945055 0.0058357333340168715
10.572893772893773 0.006168042025736876
10.596336996336996 0.006517378382390805
10.61978021978022 0.006883608132683668
10.643223443223443 0.007266585187914059
10.666666666666666 0.0076661516786714415
10.69010989010989 0.008082137999362846
10.713553113553113 0.00851436286058917
10.736996336996336 0.008962633349386842
10.760439560439561 0.009426744997345995
10.783882783882785 0.009906481856611728
10.807326007326008 0.010401616583770314
10.830769230769231 0.010911910531617426
10.854212454212455 0.011437113848800624
10.877655677655678 0.011973774106096968
10.901098901098901 0.01247516403633669
10.924542124542125 0.012924509068390386
10.947985347985348 0.013321086909882856
10.971428571428572 0.013664278876960178
10.994871794871795 0.013953568718541946
11.018315018315018 0.014188541302224057
11.041758241758242 0.014368881170263264
11.065201465201465 0.014494370974115541
11.088644688644688 0.014564889796004855
11.112087912087912 0.014580411365968762
11.135531135531135 0.014541002182764537
11.158974358974358 0.014446819546926618
11.182417582417582 0.014298109514145244
11.205860805860805 0.014095204776989207
11.229304029304028 0.013838522482825433
11.252747252747254 0.013528561995596476
11.276190476190477 0.013165902608906382
11.2996336996337 0.01275120121763793
11.323076923076924 0.012285189955082017
11.346520146520147 0.01176867380230522
11.36996336996337 0.011202528176216043
11.393406593406594 0.010587223729534944
11.416849816849817 0.009953214766352638
11.44029304029304 0.009323575274571444
11.463736263736264 0.00870007064660021
11.487179487179487 0.008084463948948009
11.51062271062271 0.007478514726967564
11.534065934065934 0.0068839778146713385
11.557509157509157 0.0063026021488512465
11.58095238095238 0.005736129586728805
11.604395604395604 0.005186293726361796
11.627838827838827 0.004654818729035848
11.65128205128205 0.004143418142874625
11.674725274725274 0.0036537937269108486
11.698168498168497 0.0031876342748717967
11.72161172161172 0.002746614437947505
11.745054945054944 0.0023323935458274387
11.76849816849817 0.0019466144253120488
11.791941391941393 0.0015909022158292169
11.815384615384616 0.0012668631812122087
11.83882783882784 0.0009760835171255405
11.862271062271063 0.0007201281535576993
11.885714285714286 0.0005005395518355398
11.90915750915751 0.0003188364956537648
11.932600732600733 0.00017651287565480784
11.956043956043956 7.503646713915706e-5
11.97948717948718 1.584770053405481e-5


==> data_files/nabla_f_2__heat_new2.dat <==
x    y
0.0 -5.0
0.039100684261974585 -4.755917483458326
0.07820136852394917 -4.528884966262431
0.11730205278592376 -4.315216447682585
0.15640273704789834 -4.112498125450807
0.19550342130987292 -3.9190426746524816
0.23460410557184752 -3.7336189883449746
0.27370478983382207 -3.555302676284059
0.3128054740957967 -3.3833856862387
0.3519061583577713 -3.217317781270021
0.39100684261974583 -3.056666637933671
0.43010752688172044 -2.901089588184618
0.46920821114369504 -2.7503130436834944
0.5083088954056696 -2.6041172027853103
0.5474095796676441 -2.462324505589413
0.5865102639296188 -2.32479081234066
0.6256109481915934 -2.191398597708584
0.6647116324535679 -2.062051659851624
0.7038123167155426 -1.936670982302803
0.7429130009775171 -1.815191483174234
0.7820136852394917 -1.6975594545765047
0.8211143695014663 -1.5837305445703636
0.8602150537634409 -1.4736681702833416
0.8993157380254154 -1.3673422779492086
0.9384164222873901 -1.2647283862435141
0.9775171065493646 -1.1658068652741287
1.0166177908113392 -1.0705624162922573
1.0557184750733137 -0.9789837276182818
1.0948191593352883 -0.8910632912003812
1.133919843597263 -0.8067973722755595
1.1730205278592376 -0.7261861323433922
1.2121212121212122 -0.6492339136445422
1.2512218963831867 -0.5759497021622696
1.2903225806451613 -0.5063477965680079
1.3294232649071358 -0.4404487234777909
1.3685239491691104 -0.37828045623953316
1.4076246334310851 -0.31988001727163534
1.4467253176930597 -0.2652955759313052
1.4858260019550342 -0.21458920032834933
1.5249266862170088 -0.16784049171753343
1.5640273704789833 -0.12515144125445482
1.6031280547409579 -0.08665303434593385
1.6422287390029326 -0.05251445584603427
1.6813294232649072 -0.022956366969222142
1.7204301075268817 0.0017290335840077476
1.7595307917888563 0.021145773098558578
1.7986314760508308 0.03473802397376979
1.8377321603128054 0.04168213001373147
1.8768328445747802 0.04410361875713592
1.9159335288367547 0.04624447173142154
1.9550342130987293 0.047007794857322475
1.9941348973607038 0.045436495240210394
2.0332355816226784 0.040491479306119856
2.072336265884653 0.03422019060012547
2.1114369501466275 0.03090851311434507
2.150537634408602 0.029634426825120415
2.1896383186705766 0.029785072269901923
2.228739002932551 0.030927042106359517
2.267839687194526 0.03274094102916224
2.3069403714565007 0.03498457564468685
2.346041055718475 0.03747039794017273
2.3851417399804498 0.040050713210244344
2.4242424242424243 0.04260744802192466
2.463343108504399 0.045044766056044384
2.5024437927663734 0.047283547693123325
2.541544477028348 0.049257127446251416
2.5806451612903225 0.050907890995111324
2.619745845552297 0.05218445241885247
2.6588465298142716 0.05303920115835546
2.697947214076246 0.053426046149726666
2.7370478983382207 0.0532982002120548
2.7761485826001957 0.05260584385835941
2.8152492668621703 0.051293482044636705
2.854349951124145 0.04929675182721359
2.8934506353861194 0.04653833543134857
2.932551319648094 0.042922444576436514
2.9716520039100685 0.03832698990705339
3.010752688172043 0.03259186305451383
3.0498533724340176 0.025500341325372138
3.088954056695992 0.016747481987366614
3.1280547409579667 0.005881752450166985
3.167155425219941 -0.007814640101581949
3.2062561094819158 -0.019793746887646884
3.2453567937438903 -0.027664968524225758
3.2844574780058653 -0.03200493534490788
3.32355816226784 -0.03312097080861183
3.3626588465298144 -0.031138350053814247
3.401759530791789 -0.02602936318284581
3.4408602150537635 -0.017603873084367144
3.479960899315738 -0.005455387182446208
3.5190615835777126 0.010607768008647663
3.558162267839687 0.02493126819121982
3.5972629521016617 0.03672217728026879
3.6363636363636362 0.0465284621163314
3.675464320625611 0.05470415964058256
3.7145650048875853 0.06149169358740662
3.7536656891495603 0.06706401717788682
3.792766373411535 0.07154792304506356
3.8318670576735094 0.07503757052588804
3.870967741935484 0.07760252789483466
3.9100684261974585 0.0792925928858153
3.949169110459433 0.08014061151942962
3.9882697947214076 0.08016380037508847
4.027370478983382 0.07936373261318341
4.066471163245357 0.07772512624262196
4.105571847507331 0.07521347373379433
4.144672531769306 0.07177128856160504
4.18377321603128 0.06731236963650206
4.222873900293255 0.061712924495145594
4.2619745845552295 0.05479738094417415
4.301075268817204 0.04631461298423123
4.340175953079179 0.035895462940309555
4.379276637341153 0.02297004860051872
4.418377321603128 0.008301898962208423
4.457478005865102 -0.0024929137779044147
4.496578690127077 -0.009655441394300943
4.535679374389052 -0.01365626062252358
4.574780058651027 -0.014770131834928021
4.613880742913001 -0.013140003522825572
4.652981427174976 -0.008804787970976396
4.69208211143695 -0.001705897092121332
4.731182795698925 0.008324296067483514
4.7702834799608995 0.02159765474775435
4.809384164222874 0.038648810470222804
4.848484848484849 0.05869893083313032
4.887585532746823 0.07613595445666563
4.926686217008798 0.09122493329172922
4.965786901270772 0.104482583588738
5.004887585532747 0.1162558008153223
5.043988269794721 0.12679165100641587
5.083088954056696 0.1362742790240331
5.1221896383186705 0.144845883689111
5.161290322580645 0.152619337999167
5.20039100684262 0.1596862042318581
5.239491691104594 0.16612207916535454
5.278592375366569 0.17199017789656457
5.317693059628543 0.17734366769177595
5.356793743890518 0.18222721191759333
5.395894428152492 0.18667808157474408
5.434995112414467 0.19072703894568718
5.474095796676441 0.19439908046928261
5.513196480938417 0.19771406439912742
5.552297165200391 0.20068722861704805
5.591397849462366 0.2033296058828299
5.6304985337243405 0.20564835541384513
5.669599217986315 0.20764704514750987
5.70869990224829 0.20932593474938
5.747800586510264 0.21068231928447523
5.786901270772239 0.21171098539426136
5.826001955034213 0.21240479024277314
5.865102639296188 0.21275529698512516
5.904203323558162 0.2127533385074184
5.943304007820137 0.21238945576963092
5.9824046920821115 0.21165433614881968
6.021505376344086 0.21053932874875153
6.0606060606060606 0.2090369133846118
6.099706744868035 0.20714095154284645
6.13880742913001 0.2048466112647447
6.177908113391984 0.20214993764438288
6.217008797653959 0.19904711835734418
6.256109481915933 0.19553356971680358
6.295210166177908 0.19160298956930422
6.334310850439882 0.1872463773392984
6.373411534701857 0.18245084144182622
6.4125122189638315 0.17719809957257177
6.451612903225806 0.1714627156113974
6.490713587487781 0.16521007623946415
6.529814271749756 0.15839398158537593
6.568914956011731 0.15095358367516526
6.608015640273705 0.14280924646637327
6.64711632453568 0.13385665593024237
6.686217008797654 0.12395804740797745
6.725317693059629 0.11292846989559069
6.764418377321603 0.10051294036617914
6.803519061583578 0.0863455120634816
6.842619745845552 0.06986888508256216
6.881720430107527 0.05187176394220227
6.9208211143695015 0.03801246793780769
6.959921798631476 0.028115855445559973
6.999022482893451 0.021811315169940403
7.038123167155425 0.01897539834823035
7.0772238514174 0.019698621035354143
7.116324535679374 0.024317907462779644
7.155425219941349 0.032973155595632304
7.194525904203323 0.03996834305417023
7.233626588465298 0.0444735361711833
7.2727272727272725 0.04699996784739659
7.311827956989247 0.04786101225159077
7.350928641251222 0.04725039234977958
7.390029325513196 0.04528017952776629
7.429130009775171 0.0419995893160134
7.468230694037145 0.03740294966759627
7.507331378299121 0.03142996045405942
7.546432062561095 0.023958459634859687
7.58553274682307 0.014787223218992201
7.624633431085044 0.0036019527154689205
7.663734115347019 -0.01009233675207016
7.702834799608993 -0.02654785429909999
7.741935483870968 -0.04014700843704259
7.7810361681329425 -0.05011146440547187
7.820136852394917 -0.056981087255140214
7.859237536656892 -0.06107613887763753
7.898338220918866 -0.0625736759436634
7.937438905180841 -0.061539381871867256
7.976539589442815 -0.05793291371719612
8.01564027370479 -0.05158862802328619
8.054740957966764 -0.042159184706010946
8.093841642228739 -0.029549338495909808
8.132942326490713 -0.019554627513067285
8.172043010752688 -0.013167882817416474
8.211143695014663 -0.010123918175164814
8.250244379276637 -0.010477815409277523
8.289345063538612 -0.01460673995628877
8.328445747800586 -0.02163555821955673
8.36754643206256 -0.02589681684591668
8.406647116324535 -0.027630016590305555
8.44574780058651 -0.02735019461420851
8.484848484848484 -0.025423714058013053
8.523949169110459 -0.022138053064605638
8.563049853372434 -0.017740824891819044
8.602150537634408 -0.012465231045443122
8.641251221896383 -0.006549803923748747
8.680351906158357 -0.0002568442856953361
8.719452590420332 0.0061070318773151794
8.758553274682306 0.012164246472262793
8.79765395894428 0.017426992081432405
8.836754643206255 0.021232242636752118
8.87585532746823 0.022620558301850772
8.914956011730204 0.023530604201576516
8.954056695992179 0.027923225566332848
8.993157380254154 0.03423249146199288
9.03225806451613 0.04642407923692624
9.071358748778104 0.06644657377059543
9.110459433040079 0.09335607565799303
9.149560117302054 0.12651157796493268
9.188660801564028 0.16545503495945776
9.227761485826003 0.2098481714819656
9.266862170087977 0.2594357532697149
9.305962854349952 0.3140225447177972
9.345063538611926 0.37345797996308244
9.3841642228739 0.4376255080195496
9.423264907135875 0.5064349476009296
9.46236559139785 0.5798168786892792
9.501466275659824 0.6577184700383334
9.540566959921799 0.7401003569703128
9.579667644183774 0.8269343199308822
9.618768328445748 0.91820161363731
9.657869012707723 1.013891889361516
9.696969696969697 1.1140027719133032
9.736070381231672 1.218540350785398
9.775171065493646 1.3275212214694465
9.814271749755621 1.4409774691743757
9.853372434017595 1.5589675366926556
9.89247311827957 1.6815991255579366
9.931573802541545 1.8090770192480266
9.970674486803519 1.941803597265307


==> data_files/nabla_f_3__LVM_new.dat <==
x    y
0.0 0.09262074933931887
0.023443223443223443 0.09532657429685945
0.046886446886446886 0.09794352405544803
0.07032967032967033 0.1004734257677136
0.09377289377289377 0.10291807047802114
0.11721611721611722 0.1052792130213799
0.14065934065934066 0.10755857199661245
0.1641025641025641 0.10975782980726179
0.18754578754578755 0.11187863276418218
0.210989010989011 0.11392259124419765
0.23443223443223443 0.11589127989962389
0.2578754578754579 0.11778623791383558
0.2813186813186813 0.11960896929842295
0.3047619047619048 0.12136094322781894
0.3282051282051282 0.12304359440759859
0.3516483516483517 0.12465832347294539
0.3750915750915751 0.12620649741406126
0.39853479853479856 0.12768945002555418
0.421978021978022 0.12910848237708233
0.44542124542124545 0.13046486330276094
0.46886446886446886 0.13175982990705074
0.49230769230769234 0.1329945880850472
0.5157509157509158 0.13417031305527435
0.5391941391941392 0.13528814990326388
0.5626373626373626 0.13634921413436163
0.5860805860805861 0.13735459223435723
0.6095238095238096 0.1383053422366766
0.6329670329670329 0.1392024942950111
0.6564102564102564 0.14004705126038342
0.6798534798534799 0.14083998926176894
0.7032967032967034 0.14158225828950394
0.7267399267399267 0.1422747827808166
0.7501831501831502 0.14291846220691684
0.7736263736263737 0.14351417166117575
0.7970695970695971 0.14406276244801436
0.8205128205128205 0.1445650626722079
0.843956043956044 0.14502187782839282
0.8673992673992674 0.14543399139064309
0.8908424908424909 0.14580216540205693
0.9142857142857143 0.14612714106437047
0.9377289377289377 0.1464096393276841
0.9611721611721612 0.14665036148045965
0.9846153846153847 0.14684998974001418
1.008058608058608 0.14700918784380604
1.0315018315018316 0.14712860164187627
1.054945054945055 0.14720885969087852
1.0783882783882783 0.14725057385019993
1.101831501831502 0.14725433988074607
1.1252747252747253 0.14722073804703756
1.1487179487179486 0.14715033372333913
1.1721611721611722 0.14704367800462104
1.1956043956043956 0.1469013083232344
1.2190476190476192 0.1467237490722662
1.2424908424908425 0.14651151223662903
1.2659340659340659 0.14626509803303775
1.2893772893772895 0.1459849955601221
1.3128205128205128 0.14567168346003304
1.3362637362637362 0.14532563059301448
1.3597069597069598 0.14494729672653195
1.3831501831501831 0.1445371332406801
1.4065934065934067 0.14409558385173082
1.43003663003663 0.14362308535583193
1.4534798534798534 0.14312006839502578
1.476923076923077 0.14258695824793097
1.5003663003663004 0.14202417564761244
1.5238095238095237 0.1414321376293649
1.5472527472527473 0.14081125841134576
1.5706959706959707 0.14016195031122308
1.5941391941391942 0.13948462470224732
1.6175824175824176 0.1387796930124186
1.641025641025641 0.13804756777070012
1.6644688644688646 0.13728866370452855
1.687912087912088 0.13650339889319116
1.7113553113553113 0.13569219598197876
1.7347985347985349 0.1348554834623861
1.7582417582417582 0.13399369702401126
1.7816849816849818 0.1331072809842134
1.8051282051282052 0.13219668980201163
1.8285714285714285 0.13126238968315654
1.852014652014652 0.13030486028377353
1.8754578754578755 0.12932459652046346
1.8989010989010988 0.1283230439174862
1.9223443223443224 0.12729957144556436
1.9457875457875458 0.12625359369504985
1.9692307692307693 0.1251854486742144
1.9926739926739927 0.1240954854321027
2.016117216117216 0.1229840651864797
2.0395604395604394 0.12185156250840833
2.0630036630036632 0.12069836656564617
2.0864468864468866 0.11952488242697258
2.10989010989011 0.1183315324294502
2.1333333333333333 0.11711875761048302
2.1567765567765567 0.11588701920635561
2.18021978021978 0.11463680021871406
2.203663003663004 0.11336860705018062
2.227106227106227 0.1120829712099712
2.2505494505494505 0.11078045109000155
2.273992673992674 0.10946163381152318
2.2974358974358973 0.10812713714181023
2.320879120879121 0.10677761147982281
2.3443223443223444 0.1054137419090936
2.367765567765568 0.10403625031530998
2.391208791208791 0.10264589756519671
2.4146520146520145 0.10124348574232687
2.4380952380952383 0.09982986043440444
2.4615384615384617 0.09840591306535619
2.484981684981685 0.096972583264244
2.5084249084249084 0.09555791726216227
2.5318681318681318 0.09410709077631205
2.555311355311355 0.0926473104391225
2.578754578754579 0.09117925106760756
2.6021978021978023 0.08970360934910016
2.6256410256410256 0.0882211038380973
2.649084249084249 0.08673247487558892
2.6725274725274724 0.08523848442557462
2.695970695970696 0.08373991582352207
2.7194139194139195 0.0822375734316144
2.742857142857143 0.08073228219577473
2.7663003663003662 0.07922488709964803
2.7897435897435896 0.07771625251096768
2.8131868131868134 0.07620726141603648
2.8366300366300368 0.07469881453841712
2.86007326007326 0.07319182933835025
2.8835164835164835 0.0716872388899089
2.906959706959707 0.07018599063344948
2.93040293040293 0.06868904500153884
2.953846153846154 0.06719737391721807
2.9772893772893774 0.06571195916420927
3.0007326007326007 0.06423379062947805
3.024175824175824 0.06276386441942887
3.0476190476190474 0.06130318085192701
3.0710622710622713 0.05985274232731029
3.0945054945054946 0.05841355108256057
3.117948717948718 0.05698660683385162
3.1413919413919413 0.05557290431376194
3.1648351648351647 0.05417343071053059
3.1882783882783885 0.05278916301783313
3.211721611721612 0.051421065304648746
3.235164835164835 0.050070085915869394
3.2586080586080586 0.048737154615354
3.282051282051282 0.047423179684141475
3.3054945054945053 0.04612904498749311
3.328937728937729 0.044855607025324436
3.3523809523809525 0.04360369198139401
3.375824175824176 0.04237409278732882
3.399267399267399 0.04116756621817186
3.4227106227106225 0.03998483003662157
3.4461538461538463 0.0388265602034873
3.4695970695970697 0.03769338817209612
3.493040293040293 0.03658589828444895
3.5164835164835164 0.035504625286827386
3.53992673992674 0.034450051982294845
3.5633699633699636 0.03342260703710929
3.586813186813187 0.03242266295747277
3.6102564102564103 0.031450534252282114
3.6336996336996337 0.030506475796621427
3.657142857142857 0.029590681409654165
3.6805860805860804 0.02870328265933885
3.704029304029304 0.02784434790501808
3.7274725274725276 0.02701388158742658
3.750915750915751 0.026211823774046104
3.7743589743589743 0.025438049966017194
3.7978021978021976 0.024692371171019415
3.8212454212454214 0.023974534244670227
3.844688644688645 0.023284222501088633
3.868131868131868 0.022621056591344328
3.8915750915750915 0.021984595646586013
3.915018315018315 0.02137433868073704
3.9384615384615387 0.020789726245781712
3.961904761904762 0.020230142330863333
3.9853479853479854 0.019694916494694407
4.008791208791209 0.01918332621915847
4.032234432234432 0.018694599470479602
4.0556776556776555 0.018227917452964152
4.079120879120879 0.01778241753909338
4.102564102564102 0.017357196358676757
4.1260073260073264 0.01695131302887265
4.14945054945055 0.016563792506152062
4.172893772893773 0.0161936290407276
4.1963369963369965 0.0158397897135944
4.21978021978022 0.01550121803613297
4.243223443223443 0.015176837592202749
4.266666666666667 0.014865555702804852
4.29010989010989 0.014566267093706323
4.313553113553113 0.01427785754688769
4.336996336996337 0.013999207517290403
4.36043956043956 0.013725481588986496
4.383882783882784 0.013468327805633033
4.407326007326008 0.013226079044459545
4.430769230769231 0.012998380361700363
4.454212454212454 0.012784852201821819
4.477655677655678 0.012585091187644278
4.501098901098901 0.012398670972986314
4.5245421245421245 0.012225143155177854
4.547985347985348 0.012064038244521716
4.571428571428571 0.011914866687531873
4.5948717948717945 0.011777119940543786
4.618315018315018 0.011650271590078486
4.641758241758242 0.011533778516149389
4.6652014652014655 0.011427082094530092
4.688644688644689 0.01132960943385367
4.712087912087912 0.011240774643289977
4.735531135531136 0.011159980126447831
4.758974358974359 0.011086617897073929
4.782417582417582 0.011020070912070362
4.805860805860806 0.01095971441732718
4.829304029304029 0.010904917301865791
4.852747252747252 0.010855043455812435
4.876190476190477 0.010809453127767819
4.8996336996337 0.01076750427720878
4.923076923076923 0.010728553917649142
4.946520146520147 0.01069195944639929
4.96996336996337 0.010657079956895266
4.993406593406593 0.010623277529718164
5.016849816849817 0.01058991849859081
5.04029304029304 0.010557006198395627
5.0637362637362635 0.01052549929646325
5.087179487179487 0.010495439694999602
5.11062271062271 0.010466866274692291
5.1340659340659345 0.010439816885520536
5.157509157509158 0.010414328311981778
5.180952380952381 0.010390436238969507
5.204395604395605 0.010368175218328975
5.227838827838828 0.010347578636117474
5.251282051282051 0.010328678680595463
5.274725274725275 0.010311506310974744
5.298168498168498 0.010296091226949425
5.321611721611721 0.010282461839035322
5.345054945054945 0.010270645239743047
5.368498168498168 0.010260667175609747
5.391941391941392 0.010252552020114014
5.415384615384616 0.010246322747498395
5.438827838827839 0.010242000907523181
5.462271062271062 0.010239606601175066
5.485714285714286 0.010239158457353653
5.509157509157509 0.010240673610558436
5.5326007326007325 0.010244167679598373
5.556043956043956 0.010249654747345646
5.579487179487179 0.010257147341554801
5.602930402930403 0.010266656416767744
5.626373626373627 0.01027819133732468
5.64981684981685 0.010291759861500398
5.6732600732600735 0.010307368126784662
5.696703296703297 0.010325020636324988
5.72014652014652 0.010344720246549184
5.743589743589744 0.0103664681559846
5.767032967032967 0.01039026389529013
5.79047619047619 0.010416105318516358
5.813919413919414 0.010443988595608487
5.837362637362637 0.010473908206165861
5.86080586080586 0.010505856934471107
5.884249084249085 0.01053982586580111
5.907692307692308 0.010575804384031114
5.931135531135531 0.010613780170542467
5.954578754578755 0.01065373920444345
5.978021978021978 0.010695665764111933
6.0014652014652015 0.010739542430067455
6.024908424908425 0.010785350089179411
6.048351648351648 0.010833067940217168
6.0717948717948715 0.010882673500746586
6.095238095238095 0.01093414261537689
6.118681318681318 0.010987449465360248
6.1421245421245425 0.011042566579545707
6.165567765567766 0.01109946484668797
6.189010989010989 0.01115811352911023
6.212454212454213 0.011218480277719428
6.235897435897436 0.011280531148370918
6.259340659340659 0.011344230619578476
6.282783882783883 0.011409541611564555
6.306227106227106 0.011476425506644196
6.329670329670329 0.011544842170935193
6.353113553113553 0.011614749977385574
6.376556776556777 0.011686105830108621
6.4 0.011758865190014048
6.423443223443224 0.011832982101723111
6.446886446886447 0.01190840922175394
6.47032967032967 0.01198509784796239
6.493772893772894 0.012062997950222231
6.517216117216117 0.012142058202327633
6.5406593406593405 0.012222226015099253
6.564102564102564 0.012303447570674496
6.587545787545787 0.01238566785796094
6.610989010989011 0.012468830709230916
6.634432234432235 0.012552878837833984
6.657875457875458 0.012637753877003017
6.681318681318682 0.012723396419728084
6.704761904761905 0.01280974605967167
6.728205128205128 0.01289674143309726
6.751648351648352 0.012984320261782334
6.775091575091575 0.013072419396885781
6.798534798534798 0.0131609748637386
6.821978021978022 0.013249921907525714
6.845421245421245 0.013339195039825702
6.868864468864468 0.013428728085974334
6.892307692307693 0.013518454233216685
6.915750915750916 0.013608306079611795
6.939194139194139 0.013698215683652853
6.962637362637363 0.013788114614565033
6.986080586080586 0.013877934003242302
7.0095238095238095 0.013967604593783642
7.032967032967033 0.014057056795588399
7.056410256410256 0.01414622073596978
7.07985347985348 0.014235026313244718
7.103296703296703 0.01432340325025783
7.126739926739927 0.014411281148296373
7.1501831501831505 0.014498589541352767
7.173626373626374 0.014585257950690564
7.197069597069597 0.014671215939669309
7.220512820512821 0.014756393168783324
7.243956043956044 0.01484071945086911
7.267399267399267 0.01492412480643553
7.290842490842491 0.015006539519070956
7.314285714285714 0.015087894190880935
7.337728937728937 0.015168119797910157
7.361172161172161 0.015247147745502005
7.384615384615385 0.015324909923549053
7.408058608058608 0.01540133876158785
7.431501831501832 0.015476367283691218
7.454945054945055 0.015549929163111495
7.4783882783882785 0.015621958776628109
7.501831501831502 0.01569239125855313
7.525274725274725 0.015761162554348694
7.5487179487179485 0.01582820947381027
7.572161172161172 0.015893469743770292
7.595604395604395 0.01595688206027678
7.619047619047619 0.016018386140202245
7.642490842490843 0.016077922772238434
7.665934065934066 0.016135433867233012
7.68937728937729 0.016190862507824852
7.712820512820513 0.016244152997335292
7.736263736263736 0.01629525090787317
7.75970695970696 0.016344103127612232
7.783150183150183 0.0163906579072003
7.806593406593406 0.016434864905260218
7.83003663003663 0.01647667523294354
7.853479853479853 0.016516041497498656
7.876923076923077 0.016552917844816054
7.900366300366301 0.01658726000091426
7.923809523809524 0.01661902531233096
7.947252747252747 0.01664817278538487
7.970695970695971 0.016674663124274926
7.994139194139194 0.016698458767984373
8.017582417582418 0.016719523925958428
8.04102564102564 0.016737824612525473
8.064468864468864 0.016753328680032563
8.087912087912088 0.01676600585066755
8.111355311355311 0.016775827746941054
8.134798534798534 0.016782767920802865
8.158241758241758 0.016786801881368506
8.181684981684981 0.016787907121233063
8.205128205128204 0.016786063141350473
8.228571428571428 0.016781251474457918
8.252014652014653 0.01677345570702614
8.275457875457876 0.01676266149971787
8.2989010989011 0.016748856606337854
8.322344322344323 0.016732030891259225
8.345787545787546 0.016712176345312427
8.36923076923077 0.016689287100124052
8.392673992673993 0.016663359440894466
8.416117216117216 0.016634391817604243
8.43956043956044 0.01660238485464089
8.463003663003663 0.01656734135883869
8.486446886446886 0.016529266325925638
8.50989010989011 0.01648816694537301
8.533333333333333 0.01644405260364415
8.556776556776557 0.01639693488584057
8.58021978021978 0.016346827575744665
8.603663003663003 0.016293746654259623
8.627106227106227 0.01623771029624833
8.65054945054945 0.016178738865774436
8.673992673992673 0.016116854909749827
8.697435897435897 0.01605208314999416
8.72087912087912 0.01598445047371309
8.744322344322343 0.015913985922403243
8.767765567765569 0.015840720679192847
8.791208791208792 0.015764688054628447
8.814652014652015 0.015685923470918885
8.838095238095239 0.015604464444649031
8.861538461538462 0.015520350567976876
8.884981684981685 0.015433623488328312
8.908424908424909 0.015344326886605421
8.931868131868132 0.01525250645392468
8.955311355311355 0.015158209866902705
8.978754578754579 0.015061486761507951
9.002197802197802 0.014962388705497855
9.025641025641026 0.014860969169461665
9.049084249084249 0.014757283496490093
9.072527472527472 0.014651388870493831
9.095970695970696 0.01454334428319369
9.119413919413919 0.014433210499805975
9.142857142857142 0.014321050023447366
9.166300366300366 0.014206927058284404
9.189743589743589 0.014090907471453319
9.213186813186812 0.013973058753776581
9.236630036630036 0.013853449979303238
9.260073260073261 0.013732151763700766
9.283516483516484 0.013609236221526521
9.306959706959708 0.013484776922407788
9.330402930402931 0.013358848846159593
9.353846153846154 0.013231528336870208
9.377289377289378 0.01310289305598465
9.400732600732601 0.012973021934416887
9.424175824175824 0.012841995123722024
9.447619047619048 0.012709893946359976
9.471062271062271 0.012576800845082657
9.494505494505495 0.012442799331477012
9.517948717948718 0.012307973933696485
9.541391941391941 0.01217241014341395
9.564835164835165 0.012036194362029368
9.588278388278388 0.011899413846165595
9.611721611721611 0.0117621566524862
9.635164835164835 0.011624511581869215
9.658608058608058 0.01148656812297106
9.682051282051281 0.011348416395214946
9.705494505494505 0.011210147091238383
9.728937728937728 0.011071851418834423
9.752380952380953 0.010933621042421508
9.775824175824177 0.010795548024076854
9.7992673992674 0.010657724764168451
9.822710622710623 0.010520243941620721
9.846153846153847 0.010383198453849204
9.86959706959707 0.010246681356399395
9.893040293040293 0.010110785802325165
9.916483516483517 0.009975604981342031
9.93992673992674 0.009841232058790717
9.963369963369964 0.009707760114446375
9.986813186813187 0.009575282081208841
10.01025641025641 0.009443890683709346
10.033699633699634 0.009313678376869023
10.057142857142857 0.009184737284444543
10.08058608058608 0.009057159137596209
10.104029304029304 0.00893103521351375
10.127472527472527 0.008806456274134993
10.15091575091575 0.008683512504992627
10.174358974358974 0.008562293454224094
10.197802197802197 0.008442887971779589
10.22124542124542 0.00832538414886316
10.244688644688644 0.008209869257641706
10.268131868131869 0.00809642969125662
10.291575091575092 0.00798515090417274
10.315018315018316 0.00787611735289914
10.338461538461539 0.007769412437116199
10.361904761904762 0.007665118441243278
10.385347985347986 0.007563316476481151
10.40879120879121 0.007464086423363328
10.432234432234432 0.007367506874850148
10.455677655677656 0.0072736550799994415
10.47912087912088 0.007182606888247441
10.502564102564103 0.007094436694333411
10.526007326007326 0.007009217383901326
10.54945054945055 0.006927020279811782
10.572893772893773 0.006847915089197171
10.596336996336996 0.006771969851292861
10.61978021978022 0.006699250886077093
10.643223443223443 0.00662982274375201
10.666666666666666 0.0065637481550980216
10.69010989010989 0.00650108798273357
10.713553113553113 0.006441901173312085
10.736996336996336 0.0063862447106876885
10.760439560439561 0.006334173570080988
10.783882783882785 0.006285740673276035
10.807326007326008 0.006240996844879263
10.830769230769231 0.006199990769670932
10.854212454212455 0.006162768951079345
10.877655677655678 0.006129312977202394
10.901098901098901 0.006098305243831136
10.924542124542125 0.006068690855328006
10.947985347985348 0.006039847343984047
10.971428571428572 0.006011159698777964
10.994871794871795 0.005982021481166657
11.018315018315018 0.005951835899602405
11.041758241758242 0.005920016840489797
11.065201465201465 0.005885989853533587
11.088644688644688 0.0058491930896688235
11.112087912087912 0.005809078190005385
11.135531135531135 0.005765111124458825
11.158974358974358 0.005716772978977
11.182417582417582 0.005663560690505752
11.205860805860805 0.0056049877290660155
11.229304029304028 0.005540584726537642
11.252747252747254 0.005469900051961287
11.276190476190477 0.0053925003333776846
11.2996336996337 0.005307970926422934
11.323076923076924 0.005215916330088076
11.346520146520147 0.005115960550230951
11.36996336996337 0.005007747411597269
11.393406593406594 0.004890928684951062
11.416849816849817 0.004765968462047798
11.44029304029304 0.004633631719460442
11.463736263736264 0.004494165439869742
11.487179487179487 0.004347824378367696
11.51062271062271 0.004194870796900947
11.534065934065934 0.004035574201776837
11.557509157509157 0.0038702110843648998
11.58095238095238 0.0036990646651037275
11.604395604395604 0.003522424640901006
11.627838827838827 0.003340586935993017
11.65128205128205 0.003153853456308957
11.674725274725274 0.0029625318473652054
11.698168498168497 0.002766935255695025
11.72161172161172 0.00256738209380019
11.745054945054944 0.0023641958085927235
11.76849816849817 0.0021577046532771874
11.791941391941393 0.0019482414626069123
11.815384615384616 0.0017361434314310887
11.83882783882784 0.0015217518964338469
11.862271062271063 0.0013054121209512017
11.885714285714286 0.001087473082737186
11.90915750915751 0.0008682872645364522
11.932600732600733 0.000648210447307261
11.956043956043956 0.00042760150592593857
11.97948717948718 0.00020682220719166232


==> data_files/u_1__LVM_switch.dat <==
x    y
0.0 0.0
1.8842490842490842 1.0
2.487912087912088 0.0
4.357509157509157 1.0
5.01978021978022 0.0
10.871794871794872 1.0
11.393406593406594 0.0


==> data_files/u_1__heat_switch.dat <==
x    y
0.0 5.0
1.8377321603128054 4.0
2.0332355816226784 3.0
3.4995112414467253 2.0
3.870967741935484 3.0
4.819159335288368 2.0
5.151515151515151 3.0
5.855327468230694 2.0
6.236559139784946 3.0
6.852394916911046 2.0
7.135874877810362 3.0
8.074291300097752 2.0
8.87585532746823 1.0
8.98338220918866 0.0


==> data_files/u_1__p1_switch_heat.dat <==
x    y
0.0 5.0
1.8181818181818181 4.0
2.0821114369501466 3.0
3.2355816226783967 2.0
3.812316715542522 3.0
5.347018572825024 2.0
5.855327468230694 3.0
6.520039100684262 2.0
6.9208211143695015 3.0
8.396871945259042 2.0
8.514173998044965 1.0
9.051808406647117 0.0


==> data_files/u_1__p2_switch_heat.dat <==
x    y
0.0 5.0
1.847507331378299 4.0
1.9843597262952102 3.0
3.4897360703812317 2.0
3.919843597262952 3.0
5.347018572825024 2.0
5.767350928641251 3.0
6.520039100684262 2.0
6.823069403714565 3.0
7.644183773216032 2.0
7.9178885630498534 3.0
8.357771260997067 2.0
8.641251221896383 1.0
9.012707722385143 0.0


==> data_files/u_1__p4_switch_heat.dat <==
x    y
0.0 5.0
1.8181818181818181 4.0
2.043010752688172 3.0
3.4408602150537635 2.0
3.919843597262952 3.0
5.347018572825024 2.0
5.865102639296188 3.0
6.5982404692082115 2.0
6.911045943304008 3.0
6.940371456500489 4.0
7.174975562072336 3.0
7.18475073313783 2.0
8.093841642228739 4.0
8.387096774193548 2.0
8.602150537634408 1.0
9.012707722385143 0.0


==> data_files/u_1__pInf_switch_heat.dat <==
x    y
0.0 5.0
1.8279569892473118 4.0
1.9843597262952102 3.0
3.4408602150537635 2.0
3.822091886608016 3.0
5.219941348973607 2.0
5.698924731182796 3.0
7.5659824046920825 2.0
8.093841642228739 3.0
8.396871945259042 2.0
8.807429130009774 1.0
9.012707722385143 0.0


==> data_files/u_2__LVM_switch.dat <==
x    y
0.0 0.0
2.487912087912088 1.0
4.357509157509157 0.0


==> data_files/u_2__heat_switch.dat <==
x    y
0.0 5.0
1.8377321603128054 4.0
2.0332355816226784 3.0
3.1573802541544476 2.0
3.4995112414467253 3.0
4.389051808406647 2.0
4.819159335288368 3.0
6.852394916911046 2.0
7.135874877810362 3.0
7.683284457478006 2.0
8.074291300097752 3.0
8.299120234604105 2.0
8.87585532746823 1.0
8.98338220918866 0.0


==> data_files/u_2__p1_switch_heat.dat <==
x    y
0.0 5.0
1.7497556207233627 4.0
2.1700879765395893 3.0
2.6392961876832843 2.0
2.9912023460410557 3.0
5.249266862170088 2.0
5.698924731182796 3.0
6.226783968719452 2.0
6.549364613880743 3.0
8.04496578690127 2.0
8.748778103616813 1.0
9.012707722385143 0.0


==> data_files/u_2__p2_switch_heat.dat <==
x    y
0.0 5.0
1.847507331378299 4.0
1.9843597262952102 3.0
3.4897360703812317 2.0
3.919843597262952 3.0
5.347018572825024 2.0
5.767350928641251 3.0
6.226783968719452 2.0
6.520039100684262 3.0
7.9178885630498534 2.0
8.357771260997067 3.0
8.641251221896383 1.0
9.012707722385143 0.0


==> data_files/u_2__p4_switch_heat.dat <==
x    y
0.0 5.0
1.8181818181818181 4.0
2.043010752688172 3.0
3.4408602150537635 2.0
3.919843597262952 3.0
5.347018572825024 2.0
5.865102639296188 3.0
8.093841642228739 2.0
8.387096774193548 3.0
8.602150537634408 1.0
9.012707722385143 0.0


==> data_files/u_2__pInf_switch_heat.dat <==
x    y
0.0 5.0
1.8279569892473118 4.0
1.9843597262952102 3.0
3.4408602150537635 2.0
3.822091886608016 3.0
5.219941348973607 2.0
5.698924731182796 3.0
6.24633431085044 2.0
6.510263929618769 3.0
7.29227761485826 2.0
7.5659824046920825 3.0
8.093841642228739 2.0
8.807429130009774 1.0
9.012707722385143 0.0


==> data_files/u_3__LVM_switch.dat <==
x    y
0.0 1.0
1.8842490842490842 0.0
5.01978021978022 1.0
10.871794871794872 0.0
11.393406593406594 1.0


==> data_files/y_1__LVM_new.dat <==
x    y
0.0 0.5
0.023443223443223443 0.5034590819976059
0.046886446886446886 0.507056957081934
0.07032967032967033 0.5107939606590406
0.09377289377289377 0.5146704989445825
0.11721611721611722 0.5186870469311057
0.14065934065934066 0.5228441464210998
0.1641025641025641 0.5271424041203892
0.18754578754578755 0.5315824897865016
0.210989010989011 0.5361651344267317
0.23443223443223443 0.5408911285406782
0.2578754578754579 0.5457613204020889
0.2813186813186813 0.5507766143748904
0.3047619047619048 0.5559379692583172
0.3282051282051282 0.5612463966560769
0.3516483516483517 0.5667029593645029
0.3750915750915751 0.5723087697746498
0.39853479853479856 0.5780649882832809
0.421978021978022 0.5839728217076725
0.44542124542124545 0.5900335216991374
0.46886446886446886 0.5962483831501195
0.49230769230769234 0.6026187425896635
0.5157509157509158 0.6091459765619912
0.5391941391941392 0.6158314999828426
0.5626373626373626 0.6226767644681426
0.5860805860805861 0.629683256629449
0.6095238095238096 0.636852496330524
0.6329670329670329 0.6441860348992288
0.6564102564102564 0.6516854532888054
0.6798534798534799 0.6593523601824375
0.7032967032967034 0.6671883900348109
0.7267399267399267 0.6751952010442057
0.7501831501831502 0.6833744730484369
0.7736263736263737 0.6917279053377413
0.7970695970695971 0.7002572143774697
0.8205128205128205 0.7089641314331835
0.843956043956044 0.7178504000904812
0.8673992673992674 0.726917773661588
0.8908424908424909 0.7361680124704325
0.9142857142857143 0.745602881007602
0.9377289377289377 0.7552241449462227
0.9611721611721612 0.7650335680094393
0.9846153846153847 0.7750329086797839
1.008058608058608 0.7852239167403099
1.0315018315018316 0.7956083296369432
1.054945054945055 0.8061878686510463
1.0783882783882783 0.8169642348707212
1.101831501831502 0.8279391049488838
1.1252747252747253 0.8391141266356218
1.1487179487179486 0.8504909140718188
1.1721611721611722 0.8620710428304589
1.1956043956043956 0.8738560446914518
1.2190476190476192 0.8858474021352151
1.2424908424908425 0.8980465425396271
1.2659340659340659 0.9104548320643263
1.2893772893772895 0.9230735692056684
1.3128205128205128 0.9359039780049816
1.3362637362637362 0.9489472008920654
1.3597069597069598 0.9622042911451762
1.3831501831501831 0.9756762049480311
1.4065934065934067 0.9893637930236349
1.43003663003663 1.00326779182402
1.4534798534798534 1.0173888142542622
1.476923076923077 1.0317273399084208
1.5003663003663004 1.046283704794356
1.5238095238095237 1.0610580905236933
1.5472527472527473 1.0760505129425515
1.5706959706959707 1.0912608101780505
1.5941391941391942 1.1066886300750396
1.6175824175824176 1.1223334169970014
1.641025641025641 1.1381943979646651
1.6644688644688646 1.1542705681055345
1.687912087912088 1.170560675387324
1.7113553113553113 1.187063204608231
1.7347985347985349 1.2037763606170409
1.7582417582417582 1.2206980507363454
1.7816849816849818 1.2378258663626285
1.8051282051282052 1.2551570637177267
1.8285714285714285 1.2726885437271889
1.852014652014652 1.2904168310024247
1.8754578754578755 1.308338051905275
1.8989010989010988 1.322031591962187
1.9223443223443224 1.3343190377913745
1.9457875457875458 1.3466508498553658
1.9692307692307693 1.3590220056336295
1.9926739926739927 1.3714272361795892
2.016117216117216 1.383861018662105
2.0395604395604394 1.39631756892022
2.0630036630036632 1.4087908340570086
2.0864468864468866 1.4212744851011223
2.10989010989011 1.433761909767591
2.1333333333333333 1.4462462053525618
2.1567765567765567 1.458720171800009
2.18021978021978 1.4711763049819448
2.203663003663004 1.4836067902373868
2.227106227106227 1.4960034962192257
2.2505494505494505 1.5083579691022073
2.273992673992674 1.5206614272094907
2.2974358974358973 1.5329047561196392
2.320879120879121 1.5450785043204471
2.3443223443223444 1.557172879480648
2.367765567765568 1.5691777454153177
2.391208791208791 1.5810826198255818
2.4146520146520145 1.5928766728980688
2.4380952380952383 1.604548726854362
2.4615384615384617 1.6160872565454314
2.484981684981685 1.627480391190617
2.5084249084249084 1.6320273142266397
2.5318681318681318 1.6354311411140257
2.555311355311355 1.6386410866914223
2.578754578754579 1.6416523983573577
2.6021978021978023 1.6444603942978437
2.6256410256410256 1.6470604734370695
2.649084249084249 1.6494481256710134
2.6725274725274724 1.6516189423641683
2.695970695970696 1.653568627086939
2.7194139194139195 1.6552930065685565
2.742857142857143 1.6567880418376222
2.7663003663003662 1.6580498395195948
2.7897435897435896 1.6590746632577602
2.8131868131868134 1.6598589452214467
2.8366300366300368 1.6603992976625128
2.86007326007326 1.660692524478472
2.8835164835164835 1.660735632738041
2.906959706959707 1.6605258441224529
2.93040293040293 1.6600606062335805
2.953846153846154 1.6593376037178058
2.9772893772893774 1.6583547691526963
3.0007326007326007 1.6571102936419009
3.024175824175824 1.655602637062342
3.0476190476190474 1.6538305379067517
3.0710622710622713 1.6517930226639168
3.0945054945054946 1.6494894146787065
3.117948717948718 1.6469193424340638
3.1413919413919413 1.6440827471976849
3.1648351648351647 1.6409798899771102
3.1882783882783885 1.6376113577284177
3.211721611721612 1.6339780687656742
3.235164835164835 1.6300812773207431
3.2586080586080586 1.6259225772060064
3.282051282051282 1.6215039045360002
3.3054945054945053 1.6168275394679106
3.328937728937729 1.6118961069252769
3.3523809523809525 1.6067125762741241
3.375824175824176 1.6012802599260334
3.399267399267399 1.5956028108483442
3.4227106227106225 1.5896842189677198
3.4461538461538463 1.583528806459646
3.4695970695970697 1.577141221923036
3.493040293040293 1.5705264334458937
3.5164835164835164 1.563689720574927
3.53992673992674 1.556636665208992
3.5633699633699636 1.5493731414432428
3.586813186813187 1.5419053043977964
3.6102564102564103 1.5342395780714952
3.6336996336996337 1.5263826422679276
3.657142857142857 1.5183414186471555
3.6805860805860804 1.5101230559625225
3.704029304029304 1.5017349145474392
3.7274725274725276 1.4931845501220835
3.750915750915751 1.4844796969944396
3.7743589743589743 1.4756282507340406
3.7978021978021976 1.4666382504000475
3.8212454212454214 1.457517860407946
3.844688644688645 1.4482753521210756
3.868131868131868 1.4389190852544305
3.8915750915750915 1.4294574891787075
3.915018315018315 1.4198990442123718
3.9384615384615387 1.410252262988591
3.961904761904762 1.4005256719823223
3.9853479853479854 1.3907277932805497
4.008791208791209 1.3808671266757957
4.032234432234432 1.3709521321595424
4.0556776556776555 1.3609912128881847
4.079120879120879 1.3509926986896135
4.102564102564102 1.340964830173595
4.1260073260073264 1.3309157435037904
4.14945054945055 1.3208534558836342
4.172893772893773 1.3107858518024411
4.1963369963369965 1.3007206700820513
4.21978021978022 1.2906654917581917
4.243223443223443 1.2806277288245262
4.266666666666667 1.2706146138611965
4.29010989010989 1.2606331905635473
4.313553113553113 1.2506903051807703
4.336996336996337 1.2407925988684023
4.36043956043956 1.2309465009530671
4.383882783882784 1.2247336462775504
4.407326007326008 1.2206242476997902
4.430769230769231 1.2164521468937992
4.454212454212454 1.2122204955067521
4.477655677655678 1.2079324790237997
4.501098901098901 1.203591312085251
4.5245421245421245 1.1992002338029966
4.547985347985348 1.1947625030898812
4.571428571428571 1.1902813940155106
4.5948717948717945 1.1857601912016482
4.618315018315018 1.1812021852700056
4.641758241758242 1.1766106683547963
4.6652014652014655 1.1719889296919421
4.688644688644689 1.1673402512962876
4.712087912087912 1.162667903737605
4.735531135531136 1.1579751420255482
4.758974358974359 1.1532652016130611
4.782417582417582 1.148541294527059
4.805860805860806 1.1438066056344878
4.829304029304029 1.1390642890511342
4.852747252747252 1.1343174646998095
4.876190476190477 1.1295692150237673
4.8996336996337 1.1248225818604556
4.923076923076923 1.1200805634799307
4.946520146520147 1.1153461117915027
4.96996336996337 1.1106221297214265
4.993406593406593 1.1059114687637135
5.016849816849817 1.1012169267054097
5.04029304029304 1.1002104625045372
5.0637362637362635 1.1004295030496782
5.087179487179487 1.1006483485833736
5.11062271062271 1.1008668690641894
5.1340659340659345 1.1010849345254852
5.157509157509158 1.10130241515124
5.180952380952381 1.1015191813520573
5.204395604395605 1.101735103841307
5.227838827838828 1.1019500537113611
5.251282051282051 1.102163902509883
5.274725274725275 1.1023765223161248
5.298168498168498 1.1025877858171902
5.321611721611721 1.1027975663842193
5.345054945054945 1.1030057381484482
5.368498168498168 1.1032121760771
5.391941391941392 1.1034167560490582
5.415384615384616 1.103619354930278
5.438827838827839 1.1038198506488885
5.462271062271062 1.104018122269937
5.485714285714286 1.1042140500697264
5.509157509157509 1.1044075156097004
5.5326007326007325 1.1045984018098218
5.556043956043956 1.1047865930214031
5.579487179487179 1.1049719750993323
5.602930402930403 1.1051544354736453
5.626373626373627 1.1053338632204008
5.64981684981685 1.105510149131799
5.6732600732600735 1.105683185785501
5.696703296703297 1.105852867613093
5.72014652014652 1.106019090967651
5.743589743589744 1.106181754190348
5.767032967032967 1.1063407576760598
5.79047619047619 1.1064960039379184
5.813919413919414 1.1066473976707576
5.837362637362637 1.106794845813409
5.86080586080586 1.1069382576097953
5.884249084249085 1.1070775446687684
5.907692307692308 1.1072126210226487
5.931135531135531 1.1073434031844185
5.954578754578755 1.1074698102035139
5.978021978021978 1.1075917637201784
6.0014652014652015 1.1077091880183243
6.024908424908425 1.107822010076858
6.048351648351648 1.1079301596194286
6.0717948717948715 1.1080335691625491
6.095238095238095 1.1081321740620504
6.118681318681318 1.1082259125578289
6.1421245421245425 1.1083147258168398
6.165567765567766 1.1083985579743012
6.189010989010989 1.108477356173069
6.212454212454213 1.1085510706011426
6.235897435897436 1.1086196545272688
6.259340659340659 1.1086830643346057
6.282783882783883 1.1087412595524127
6.306227106227106 1.108794202885736
6.329670329670329 1.1088418602430594
6.353113553113553 1.1088842007618853
6.376556776556777 1.1089211968322275
6.4 1.1089528241179802
6.423443223443224 1.1089790615761461
6.446886446886447 1.108999891473894
6.47032967032967 1.1090152994034321
6.493772893772894 1.1090252742946731
6.517216117216117 1.1090298084256742
6.5406593406593405 1.1090288974308362
6.564102564102564 1.109022540306852
6.587545787545787 1.10901073941639
6.610989010989011 1.1089935004894975
6.634432234432235 1.1089708326227292
6.657875457875458 1.1089427482759815
6.681318681318682 1.108909263267039
6.704761904761905 1.1088703967638271
6.728205128205128 1.1088261712743703
6.751648351648352 1.1087766126344634
6.775091575091575 1.108721749993055
6.798534798534798 1.108661615795355
6.821978021978022 1.1085962457636707
6.845421245421245 1.1085256788759863
6.868864468864468 1.1084499573422955
6.892307692307693 1.1083691265787063
6.915750915750916 1.1082832351793312
6.939194139194139 1.108192334885985
6.962637362637363 1.1080964805557107
6.986080586080586 1.107995730126157
7.0095238095238095 1.107890144578833
7.032967032967033 1.1077797879002669
7.056410256410256 1.1076647270410989
7.07985347985348 1.1075450318731388
7.103296703296703 1.107420775144422
7.126739926739927 1.1072920324322992
7.1501831501831505 1.1071588820945943
7.173626373626374 1.1070214052188734
7.197069597069597 1.1068796855698604
7.220512820512821 1.106733809535044
7.243956043956044 1.1065838660685203
7.267399267399267 1.1064299466331102
7.290842490842491 1.1062721451408066
7.314285714285714 1.1061105578915946
7.337728937728937 1.1059452835106929
7.361172161172161 1.1057764228842697
7.384615384615385 1.1056040790936839
7.408058608058608 1.1054283573483055
7.431501831501832 1.1052493649169668
7.454945054945055 1.1050672110581046
7.4783882783882785 1.1048820069486425
7.501831501831502 1.1046938656116772
7.525274725274725 1.1045029018430232
7.5487179487179485 1.1043092321366748
7.572161172161172 1.1041129746092442
7.595604395604395 1.1039142489234384
7.619047619047619 1.1037131762106336
7.642490842490843 1.1035098789926063
7.665934065934066 1.1033044811024848
7.68937728937729 1.103097107604983
7.712820512820513 1.1028878847159769
7.736263736263736 1.1026769397214864
7.75970695970696 1.1024644008961253
7.783150183150183 1.1022503974210793
7.806593406593406 1.1020350593016792
7.83003663003663 1.1018185172846233
7.853479853479853 1.1016009027749198
7.876923076923077 1.1013823477526041
7.900366300366301 1.1011629846892956
7.923809523809524 1.1009429464646536
7.947252747252747 1.1007223662827916
7.970695970695971 1.1005013775887147
7.994139194139194 1.1002801139848317
8.017582417582418 1.1000587091476095
8.04102564102564 1.099837296744419
8.064468864468864 1.0996160103506367
8.087912087912088 1.0993949833670553
8.111355311355311 1.09917434893766
8.134798534798534 1.098954239867823
8.158241758241758 1.098734788542974
8.181684981684981 1.098516126847795
8.205128205128204 1.0982983860859976
8.228571428571428 1.0980816969007243
8.252014652014653 1.0978661891956338
8.275457875457876 1.0976519920567118
8.2989010989011 1.0974392336748553
8.322344322344323 1.0972280412692834
8.345787545787546 1.097018541011809
8.36923076923077 1.0968108579520242
8.392673992673993 1.0966051159434378
8.416117216117216 1.0964014375706075
8.43956043956044 1.0961999440773056
8.463003663003663 1.0960007552957594
8.486446886446886 1.0958039895770009
8.50989010989011 1.095609763722364
8.533333333333333 1.0954181929161642
8.556776556776557 1.0952293906595911
8.58021978021978 1.0950434687058515
8.603663003663003 1.0948605369965894
8.627106227106227 1.0946807035996131
8.65054945054945 1.0945040746479597
8.673992673992673 1.0943307542803242
8.697435897435897 1.0941608445828732
8.72087912087912 1.093994445532478
8.744322344322343 1.0938316549413776
8.767765567765569 1.093672568403306
8.791208791208792 1.0935172792410937
8.814652014652015 1.0933658784557696
8.838095238095239 1.093218454677181
8.861538461538462 1.093075094116144
8.884981684981685 1.0929358805181437
8.908424908424909 1.0928008951186015
8.931868131868132 1.092670216599716
8.955311355311355 1.0925439210488965
8.978754578754579 1.0924220819187966
9.002197802197802 1.0923047699889612
9.025641025641026 1.0921920533290923
9.049084249084249 1.0920839972639458
9.072527472527472 1.0919806643398653
9.095970695970696 1.091882114292957
9.119413919413919 1.0917884040189165
9.142857142857142 1.0916995875445066
9.166300366300366 1.0916157160006914
9.189743589743589 1.0915368375974337
9.213186813186812 1.091462997600151
9.236630036630036 1.0913942383078383
9.260073260073261 1.091330599032851
9.283516483516484 1.0912721160823557
9.306959706959708 1.0912188227414423
9.330402930402931 1.0911707492578984
9.353846153846154 1.0911279228286421
9.377289377289378 1.091090367587814
9.400732600732601 1.0910581045965213
9.424175824175824 1.0910311518342322
9.447619047619048 1.091009524191817
9.471062271062271 1.0909932334662267
9.494505494505495 1.0909822883568099
9.517948717948718 1.0909766944632588
9.541391941391941 1.0909764542851759
9.564835164835165 1.0909815672232601
9.588278388278388 1.0909920295820998
9.611721611721611 1.0910078345745693
9.635164835164835 1.091028972327818
9.658608058608058 1.0910554298908444
9.682051282051281 1.0910871912436502
9.705494505494505 1.0911242373079586
9.728937728937728 1.0911665459594941
9.752380952380953 1.0912140920418096
9.775824175824177 1.0912668473816551
9.7992673992674 1.0913247808058721
9.822710622710623 1.0913878581598098
9.846153846153847 1.0914560423272488
9.86959706959707 1.09152929325182
9.893040293040293 1.0916075679599104
9.916483516483517 1.0916908205850437
9.93992673992674 1.091779002393723
9.963369963369964 1.0918720618127218
9.986813186813187 1.0919699444578157
10.01025641025641 1.0920725931639372
10.033699633699634 1.0921799480167464
10.057142857142857 1.0922919463855973
10.08058608058608 1.0924085229578906
10.104029304029304 1.092529609774802
10.127472527472527 1.0926551362683652
10.15091575091575 1.0927850292999
10.174358974358974 1.0929192131997716
10.197802197802197 1.0930576098084601
10.22124542124542 1.0932001385189343
10.244688644688644 1.0933467163203057
10.268131868131869 1.0934972578427506
10.291575091575092 1.0936516754036847
10.315018315018316 1.0938098790551714
10.338461538461539 1.0939717766325483
10.361904761904762 1.0941372738042539
10.385347985347986 1.0943062741228358
10.40879120879121 1.0944786790771242
10.432234432234432 1.094654388145548
10.455677655677656 1.0948332988505796
10.47912087912088 1.0950153068142856
10.502564102564103 1.09520030581496
10.526007326007326 1.0953881878448266
10.54945054945055 1.0955788431687838
10.572893772893773 1.0957721603841712
10.596336996336996 1.0959680264815364
10.61978021978022 1.0961663269063766
10.643223443223443 1.0963669456218381
10.666666666666666 1.0965697651723387
10.69010989010989 1.096774666748098
10.713553113553113 1.0969815302505468
10.736996336996336 1.0971902343585866
10.760439560439561 1.0974006565956775
10.783882783882785 1.097612673397722
10.807326007326008 1.0978261601817216
10.830769230769231 1.0980409914151739
10.854212454212455 1.0982570406861798
10.877655677655678 1.0984741807742355
10.901098901098901 1.0986922837216726
10.924542124542125 1.098911220905718
10.947985347985348 1.099130863111139
10.971428571428572 1.0993510806034439
10.994871794871795 1.0995717432025984
11.018315018315018 1.0997927203572293
11.041758241758242 1.100013881219274
11.065201465201465 1.1002350947190442
11.088644688644688 1.0967861938598835
11.112087912087912 1.0921328407964463
11.135531135531135 1.0875035032012261
11.158974358974358 1.0829007468280123
11.182417582417582 1.0783270750911187
11.205860805860805 1.073784927819711
11.229304029304028 1.0692766801778848
11.252747252747254 1.064804641747065
11.276190476190477 1.0603710557668382
11.2996336996337 1.0559780985299398
11.323076923076924 1.0516278789267257
11.346520146520147 1.0473224381341426
11.36996336996337 1.0430637494439148
11.393406593406594 1.0388537182244095
11.416849816849817 1.0346941820104267
11.44029304029304 1.0305869107149856
11.463736263736264 1.0265336069570297
11.487179487179487 1.0225359064988675
11.51062271062271 1.0185953787870925
11.534065934065934 1.0147135275906713
11.557509157509157 1.0108917917298872
11.58095238095238 1.0071315458898327
11.604395604395604 1.0034341015121806
11.627838827838827 0.9998007077590382
11.65128205128205 0.9962325525427638
11.674725274725274 0.992730763615736
11.698168498168497 0.9892964097141951
11.72161172161172 0.9859305017504113
11.745054945054944 0.9826339940475958
11.76849816849817 0.979407785612138
11.791941391941393 0.9762527214379372
11.815384615384616 0.9731695938377783
11.83882783882784 0.9701591437969134
11.862271062271063 0.967222062344201
11.885714285714286 0.9643589919363784
11.90915750915751 0.9615705278512409
11.932600732600733 0.9588572195857319
11.956043956043956 0.9562195722551533
11.97948717948718 0.9536580479899232


==> data_files/y_2__LVM_new.dat <==
x    y
0.0 0.7
0.023443223443223443 0.6902409401998877
0.046886446886446886 0.6806741845839414
0.07032967032967033 0.6712976866640583
0.09377289377289377 0.6621093905235024
0.11721611721611722 0.6531072346710111
0.14065934065934066 0.6442891556856684
0.1641025641025641 0.6356530916647045
0.18754578754578755 0.6271969854858744
0.210989010989011 0.6189187878955729
0.23443223443223443 0.6108164604333768
0.2578754578754579 0.6028879782032641
0.2813186813186813 0.5951313325013302
0.3047619047619048 0.587544533309423
0.3282051282051282 0.5801256116637383
0.3516483516483517 0.5728726219070535
0.3750915750915751 0.5657836438329398
0.39853479853479856 0.558856784729972
0.421978021978022 0.5520901813336527
0.44542124542124545 0.5454820016934825
0.46886446886446886 0.5390304469623477
0.49230769230769234 0.5327337531151465
0.5157509157509158 0.5265901926033416
0.5391941391941392 0.5205980759519206
0.5626373626373626 0.5147557533050412
0.5860805860805861 0.5090616159264618
0.6095238095238096 0.5035140976606874
0.6329670329670329 0.4981116763606157
0.6564102564102564 0.49285287528732546
0.6798534798534799 0.4877362644875314
0.7032967032967034 0.48276046215412083
0.7267399267399267 0.4779241359750922
0.7501831501831502 0.4732260044761351
0.7736263736263737 0.46866483836202394
0.7970695970695971 0.4642394618619412
0.8205128205128205 0.459948754083804
0.843956043956044 0.45579165038263797
0.8673992673992674 0.4517671437480227
0.8908424908424909 0.44787428621562697
0.9142857142857143 0.44411219030785715
0.9377289377289377 0.44048003050865614
0.9611721611721612 0.43697704477751986
0.9846153846153847 0.43360253610783267
1.008058608058608 0.4303558741346721
1.0315018315018316 0.4272364967972894
1.054945054945055 0.4242439120615424
1.0783882783882783 0.42137769970762645
1.101831501831502 0.4186375131885409
1.1252747252747253 0.4160230815648135
1.1487179487179486 0.41353421152110986
1.1721611721611722 0.41117078947045543
1.1956043956043956 0.40893278375191194
1.2190476190476192 0.4068202469276626
1.2424908424908425 0.40483331818558
1.2659340659340659 0.40297222585347003
1.2893772893772895 0.40123729003130476
1.3128205128205128 0.3996289253478743
1.3362637362637362 0.39814764384840534
1.3597069597069598 0.3967940580197973
1.3831501831501831 0.39556888396022855
1.4065934065934067 0.39447294469997085
1.43003663003663 0.39350717368032057
1.4534798534798534 0.3926726183976032
1.476923076923077 0.3919704442192367
1.5003663003663004 0.39140193837883025
1.5238095238095237 0.3909685141572548
1.5472527472527473 0.390671715256537
1.5706959706959707 0.3905132203732913
1.5941391941391942 0.3904948479782091
1.6175824175824176 0.3906185613078585
1.641025641025641 0.39088647357469875
1.6644688644688646 0.3913008534007768
1.687912087912088 0.39186413048002183
1.7113553113553113 0.39257890147338337
1.7347985347985349 0.39344793614024925
1.7582417582417582 0.39447418370860293
1.7816849816849818 0.3956607794852299
1.8051282051282052 0.3970110517059221
1.8285714285714285 0.3985285286240386
1.852014652014652 0.4002169458339238
1.8754578754578755 0.40208025382354406
1.8989010989010988 0.40410960621484987
1.9223443223443224 0.4062684461057818
1.9457875457875458 0.40855657012433444
1.9692307692307693 0.41097643123797095
1.9926739926739927 0.4135305684483029
2.016117216117216 0.41622160734331154
2.0395604395604394 0.4190522604841121
2.0630036630036632 0.42202532760538297
2.0864468864468866 0.4251436956068795
2.10989010989011 0.4284103383116587
2.1333333333333333 0.43182831596477245
2.1567765567765567 0.4354007744442293
2.18021978021978 0.43913094415399934
2.203663003663004 0.4430221385667375
2.227106227106227 0.44707775238174596
2.2505494505494505 0.4513012592614898
2.273992673992674 0.4556962091077425
2.2974358974358973 0.46026622483617996
2.320879120879121 0.46501499860598633
2.3443223443223444 0.4699462874588067
2.367765567765568 0.47506390831920425
2.391208791208791 0.48037173230669145
2.4146520146520145 0.4858736783074307
2.4380952380952383 0.4915737057518984
2.4615384615384617 0.49747580654320767
2.484981684981685 0.5035839960794511
2.5084249084249084 0.5088292909196276
2.5318681318681318 0.5140225019029976
2.555311355311355 0.5193090641887083
2.578754578754579 0.5246883564795907
2.6021978021978023 0.5301596391984263
2.6256410256410256 0.5357220489878954
2.649084249084249 0.5413745932238739
2.6725274725274724 0.5471161445650926
2.695970695970696 0.5529454355638428
2.7194139194139195 0.5588610533640722
2.742857142857143 0.5648614345148345
2.7663003663003662 0.5709448599286161
2.7897435897435896 0.5771094500155594
2.8131868131868134 0.5833531600259898
2.8366300366300368 0.5896737756349426
2.86007326007326 0.596068908803515
2.8835164835164835 0.6025359939528594
2.906959706959707 0.6090722844874213
2.93040293040293 0.6156748497046151
2.953846153846154 0.6223405721284809
2.9772893772893774 0.6290661453049713
3.0007326007326007 0.6358480720963291
3.024175824175824 0.6426826635115446
3.0476190476190474 0.6495660381090824
3.0710622710622713 0.6564941220069359
3.0945054945054946 0.6634626495335817
3.117948717948718 0.6704671645515622
3.1413919413919413 0.6775030224832009
3.1648351648351647 0.684565393065364
3.1882783882783885 0.6916492638572002
3.211721611721612 0.6987494445214493
3.235164835164835 0.7058605718961876
3.2586080586080586 0.7129771158698147
3.282051282051282 0.7200933860676831
3.3054945054945053 0.7272035393540595
3.328937728937729 0.7343015881481176
3.3523809523809525 0.7413814095474234
3.375824175824176 0.74843675524693
3.399267399267399 0.7554612622359024
3.4227106227106225 0.7624484642494727
3.4461538461538463 0.7693918039457601
3.4695970695970697 0.7762846457737167
3.493040293040293 0.7831202894911504
3.5164835164835164 0.7898919842867829
3.53992673992674 0.7965929434547958
3.5633699633699636 0.8032163595651602
3.586813186813187 0.8097554200681889
3.6102564102564103 0.8162033232672796
3.6336996336996337 0.8225532945897585
3.657142857142857 0.8287986030821703
3.6805860805860804 0.8349325780533251
3.704029304029304 0.84094862578595
3.7274725274725276 0.8468402462359598
3.750915750915751 0.852601049637155
3.7743589743589743 0.8582247729286329
3.7978021978021976 0.8637052959223565
3.8212454212454214 0.8690366571291712
3.844688644688645 0.8742130691630986
3.868131868131868 0.8792289336459533
3.8915750915750915 0.8840788555372018
3.915018315018315 0.8887576568174844
3.9384615384615387 0.8932603894583282
3.961904761904762 0.8975823476152155
3.9853479853479854 0.9017190789863372
4.008791208791209 0.9056663952849417
4.032234432234432 0.9094203817791779
4.0556776556776555 0.9129774058596196
4.079120879120879 0.9163341246012096
4.102564102564102 0.9194874912930822
4.1260073260073264 0.9224347609165586
4.14945054945055 0.9251734945584823
4.172893772893773 0.9277015627538947
4.1963369963369965 0.9300171477588
4.21978021978022 0.9321187447603362
4.243223443223443 0.9340051620380254
4.266666666666667 0.9356755200958491
4.29010989010989 0.937129249790637
4.313553113553113 0.9383660894876287
4.336996336996337 0.9393860812790216
4.36043956043956 0.9401895663058351
4.383882783882784 0.9421757646232573
4.407326007326008 0.944894003871776
4.430769230769231 0.9475282383137288
4.454212454212454 0.9500763561650245
4.477655677655678 0.9525363247409463
4.501098901098901 0.9549061936592748
4.5245421245421245 0.9571840978756334
4.547985347985348 0.9593682605418706
4.571428571428571 0.9614569956790177
4.5948717948717945 0.9634487106571288
4.618315018315018 0.9653419084751118
4.641758241758242 0.9671351898344904
4.6652014652014655 0.9688272550018933
4.688644688644689 0.9704169054559431
4.712087912087912 0.971903045315104
4.735531135531136 0.9732846825439412
4.758974358974359 0.9745609299361436
4.782417582417582 0.9757310058735501
4.805860805860806 0.9767942348613045
4.829304029304029 0.9777500478401291
4.852747252747252 0.9785979822775529
4.876190476190477 0.9793376820407521
4.8996336996337 0.9799688970544553
4.923076923076923 0.9804914827481177
4.946520146520147 0.9809053992972955
4.96996336996337 0.9812107106648269
4.993406593406593 0.9814075834480641
5.016849816849817 0.9814962855389884
5.04029304029304 0.9815035775675047
5.0637362637362635 0.9815106237900171
5.087179487179487 0.9815227072315351
5.11062271062271 0.9815398222797853
5.1340659340659345 0.9815619604085104
5.157509157509158 0.9815891101792554
5.180952380952381 0.9816212572446759
5.204395604395605 0.9816583843533709
5.227838827838828 0.9817004713562473
5.251282051282051 0.9817474952144194
5.274725274725275 0.9817994300086496
5.298168498168498 0.9818562469503318
5.321611721611721 0.9819179143940241
5.345054945054945 0.9819843978515286
5.368498168498168 0.9820556600075264
5.391941391941392 0.982131660736765
5.415384615384616 0.9822123571228023
5.438827838827839 0.9822977034783048
5.462271062271062 0.9823876513669038
5.485714285714286 0.9824821496266051
5.509157509157509 0.9825811443947524
5.5326007326007325 0.9826845791345428
5.556043956043956 0.9827923946630899
5.579487179487179 0.9829045291810334
5.602930402930403 0.9830209183036875
5.626373626373627 0.9831414950937258
5.64981684981685 0.9832661900953933
5.6732600732600735 0.9833949313702428
5.696703296703297 0.9835276445343845
5.72014652014652 0.983664252797239
5.743589743589744 0.9838046770017893
5.767032967032967 0.9839488356663136
5.79047619047619 0.9840966450275941
5.813919413919414 0.9842480190855836
5.837362637362637 0.9844028696495191
5.86080586080586 0.9845611063854661
5.884249084249085 0.9847226368652787
5.907692307692308 0.9848873666169561
5.931135531135531 0.9850551991763796
5.954578754578755 0.9852260361404099
5.978021978021978 0.9853997772213219
6.0014652014652015 0.9855763203025588
6.024908424908425 0.985755561495779
6.048351648351648 0.9859373951991744
6.0717948717948715 0.9861217141570323
6.095238095238095 0.9863084095205142
6.118681318681318 0.9864973709096272
6.1421245421245425 0.9866884864763514
6.165567765567766 0.9868816429689015
6.189010989010989 0.9870767257970838
6.212454212454213 0.9872736190987195
6.235897435897436 0.987472205807098
6.259340659340659 0.9876723677194266
6.282783882783883 0.9878739855662371
6.306227106227106 0.9880769390817146
6.329670329670329 0.9882811070749061
6.353113553113553 0.988486367501771
6.376556776556777 0.9886925975380296
6.4 0.9888996736527697
6.423443223443224 0.9891074716827637
6.446886446886447 0.9893158669074554
6.47032967032967 0.9895247341245649
6.493772893772894 0.9897339477262698
6.517216117216117 0.9899433817759122
6.5406593406593405 0.9901529100851809
6.564102564102564 0.9903624062917199
6.587545787545787 0.9905717439371119
6.610989010989011 0.9907807965451856
6.634432234432235 0.9909894377005914
6.657875457875458 0.9911975411275937
6.681318681318682 0.9914049807690258
6.704761904761905 0.9916116308653492
6.728205128205128 0.9918173660337658
6.751648351648352 0.9920220613473217
6.775091575091575 0.9922255924139505
6.798534798534798 0.9924278354553935
6.821978021978022 0.9926286673859434
6.845421245421245 0.9928279658909498
6.868864468864468 0.9930256095050307
6.892307692307693 0.9932214776899282
6.915750915750916 0.9934154509119515
6.939194139194139 0.9936074107189465
6.962637362637363 0.993797239816736
6.986080586080586 0.9939848221449649
7.0095238095238095 0.9941700429522983
7.032967032967033 0.9943527888709095
7.056410256410256 0.9945329479901998
7.07985347985348 0.9947104099296917
7.103296703296703 0.9948850659110389
7.126739926739927 0.9950568088290928
7.1501831501831505 0.9952255333219707
7.173626373626374 0.9953911358400687
7.197069597069597 0.9955535147139614
7.220512820512821 0.9957125702211369
7.243956043956044 0.9958682046515095
7.267399267399267 0.9960203223716579
7.290842490842491 0.9961688298877378
7.314285714285714 0.996313635907014
7.337728937728937 0.9964546513979651
7.361172161172161 0.9965917896489092
7.384615384615385 0.9967249663251022
7.408058608058608 0.9968540995242658
7.431501831501832 0.9969791098304931
7.454945054945055 0.9970999203664938
7.4783882783882785 0.9972164568441326
7.501831501831502 0.9973286476132215
7.525274725274725 0.9974364237085248
7.5487179487179485 0.9975397188949403
7.572161172161172 0.9976384697108189
7.595604395604395 0.9977326155093893
7.619047619047619 0.9978220984982538
7.642490842490843 0.997906863776923
7.665934065934066 0.9979868593723635
7.68937728937729 0.9980620362725278
7.712820512820513 0.9981323484578409
7.736263736263736 0.9981977529306223
7.75970695970696 0.9982582097424186
7.783150183150183 0.9983136820192304
7.806593406593406 0.9983641359846108
7.83003663003663 0.9984095409806243
7.853479853479853 0.9984498694866495
7.876923076923077 0.9984850971360155
7.900366300366301 0.99851520273046
7.923809523809524 0.9985401682524033
7.947252747252747 0.998559978875032
7.970695970695971 0.9985746229701875
7.994139194139194 0.9985840921140599
8.017582417582418 0.9985883810906848
8.04102564102564 0.9985874878932486
8.064468864468864 0.9985814137232029
8.087912087912088 0.998570162987198
8.111355311355311 0.9985537432918412
8.134798534798534 0.998532165436291
8.158241758241758 0.9985054434026999
8.181684981684981 0.9984735943445183
8.205128205128204 0.9984366385726765
8.228571428571428 0.9983945995396629
8.252014652014653 0.9983475038215158
8.275457875457876 0.9982953810977522
8.2989010989011 0.9982382641292553
8.322344322344323 0.9981761887341454
8.345787545787546 0.9981091937616596
8.36923076923077 0.998037321064071
8.392673992673993 0.9979606154666713
8.416117216117216 0.9978791247358538
8.43956043956044 0.9977928995453228
8.463003663003663 0.9977019934404678
8.486446886446886 0.9976064628009342
8.50989010989011 0.9975063668014282
8.533333333333333 0.9974017673707927
8.556776556776557 0.9972927291493899
8.58021978021978 0.9971793194448374
8.603663003663003 0.9970616081861283
8.627106227106227 0.9969396678761852
8.65054945054945 0.9968135735428854
8.673992673992673 0.9966834026886031
8.697435897435897 0.9965492352383122
8.72087912087912 0.9964111534862908
8.744322344322343 0.9962692420414808
8.767765567765569 0.9961235877715388
8.791208791208792 0.9959742797456324
8.814652014652015 0.9958214091760261
8.838095238095239 0.9956650693585034
8.861538461538462 0.9955053556116735
8.884981684981685 0.9953423652152122
8.908424908424909 0.9951761973470832
8.931868131868132 0.99500695301979
8.955311355311355 0.9948347350157065
8.978754578754579 0.9946596478215342
9.002197802197802 0.9944817975619368
9.025641025641026 0.9943012919323999
9.049084249084249 0.994118240131365
9.072527472527472 0.9939327527916845
9.095970695970696 0.9937449419114501
9.119413919413919 0.9935549207842402
9.142857142857142 0.993362803928835
9.166300366300366 0.9931687070184462
9.189743589743589 0.992972746809511
9.213186813186812 0.9927750410700961
9.236630036630036 0.9925757085079582
9.260073260073261 0.9923748686983082
9.283516483516484 0.9921726420113236
9.306959706959708 0.9919691495394569
9.330402930402931 0.991764513024582
9.353846153846154 0.991558854785024
9.377289377289378 0.9913522976425178
9.400732600732601 0.9911449648491344
9.424175824175824 0.9909369800142229
9.447619047619048 0.9907284670314052
9.471062271062271 0.9905195500056659
9.494505494505495 0.9903103531805811
9.517948717948718 0.9901010008657198
9.541391941391941 0.9898916173642627
9.564835164835165 0.9896823269008734
9.588278388278388 0.9894732535498604
9.611721611721611 0.9892645211636675
9.635164835164835 0.989056253301728
9.658608058608058 0.9888485731597175
9.682051282051281 0.9886416034992418
9.705494505494505 0.9884354665779923
9.728937728937728 0.9882302840804009
9.752380952380953 0.9880261770488307
9.775824175824177 0.98782326581533
9.7992673992674 0.9876216699339819
9.822710622710623 0.9874215081138805
9.846153846153847 0.9872228981527625
9.86959706959707 0.9870259568713218
9.893040293040293 0.9868308000482375
9.916483516483517 0.9866375423559387
9.93992673992674 0.9864462972971378
9.963369963369964 0.9862571771421528
9.986813186813187 0.9860702928670477
10.01025641025641 0.9858857540926134
10.033699633699634 0.9857036690242135
10.057142857142857 0.985524144392519
10.08058608058608 0.9853472853951534
10.104029304029304 0.9851731956392704
10.127472527472527 0.9850019770850865
10.15091575091575 0.984833729990387
10.174358974358974 0.9846685528560295
10.197802197802197 0.9845065423724606
10.22124542124542 0.9843477933672686
10.244688644688644 0.9841923987537871
10.268131868131869 0.9840404494807714
10.291575091575092 0.9838920344831628
10.315018315018316 0.9837472406339597
10.338461538461539 0.9836061526972114
10.361904761904762 0.9834688532821511
10.385347985347986 0.983335422798485
10.40879120879121 0.9832059394128516
10.432234432234432 0.9830804790064681
10.455677655677656 0.9829591151339766
10.47912087912088 0.9828419189835085
10.502564102564103 0.9827289593379755
10.526007326007326 0.9826203025376069
10.54945054945055 0.9825160124437431
10.572893772893773 0.9824161504039
10.596336996336996 0.9823207752181162
10.61978021978022 0.9822299431065975
10.643223443223443 0.9821437076786692
10.666666666666666 0.9820621199030497
10.69010989010989 0.9819852280794569
10.713553113553113 0.981913077811558
10.736996336996336 0.9818457119812771
10.760439560439561 0.9817831707244676
10.783882783882785 0.9817254914079641
10.807326007326008 0.9816727086080229
10.830769230769231 0.9816248540901613
10.854212454212455 0.9815819567904065
10.877655677655678 0.9815440427979639
10.901098901098901 0.9815111353393161
10.924542124542125 0.9814832547637583
10.947985347985348 0.9814604185303847
10.971428571428572 0.9814426411965309
10.994871794871795 0.9814299344076828
11.018315018315018 0.9814223068888595
11.041758241758242 0.9814197644374809
11.065201465201465 0.981422309917726
11.088644688644688 0.981403546416796
11.112087912087912 0.9812827594594735
11.135531135531135 0.9810552190918312
11.158974358974358 0.9807215760854047
11.182417582417582 0.9802825733283536
11.205860805860805 0.9797390435423835
11.229304029304028 0.9790919068722428
11.252747252747254 0.9783421683574838
11.276190476190477 0.977490915296306
11.2996336996337 0.9765393145113788
11.323076923076924 0.9754886095275679
11.346520146520147 0.9743401176714834
11.36996336996337 0.9730952271026972
11.393406593406594 0.9717553937863871
11.416849816849817 0.9703221384170193
11.44029304029304 0.9687970433025059
11.463736263736264 0.967181749218067
11.487179487179487 0.9654779522387785
11.51062271062271 0.9636874005595285
11.534065934065934 0.9618118913107989
11.557509157509157 0.9598532673783776
11.58095238095238 0.9578134142347712
11.604395604395604 0.9556942567897296
11.627838827838827 0.9534977562669302
11.65128205128205 0.9512259071134858
11.674725274725274 0.9488807339485595
11.698168498168497 0.9464642885569656
11.72161172161172 0.9439786469332472
11.745054945054944 0.9414259063813143
11.76849816849817 0.9388081826743275
11.791941391941393 0.9361276072791199
11.815384615384616 0.933386324649049
11.83882783882784 0.9305864895887889
11.862271062271063 0.9277302646941907
11.885714285714286 0.9248198178699693
11.90915750915751 0.9218573199276074
11.932600732600733 0.9188449422655286
11.956043956043956 0.9157848546332417
11.97948717948718 0.912679222980838


==> data_files/y_diff.dat <==
x    y
0.0 20.000000000000004
0.009775171065493646 19.895601867256296
0.019550342130987292 19.795426705110675
0.02932551319648094 19.69859904387778
0.039100684261974585 19.604441124087714
0.04887585532746823 19.512420115820664
0.05865102639296188 19.422112694771805
0.06842619745845552 19.3331780838674
0.07820136852394917 19.24533886461081
0.08797653958944282 19.1583672695443
0.09775171065493646 19.072075172354587
0.10752688172043011 18.986306592696216
0.11730205278592376 18.90093194923761
0.1270772238514174 18.81584355917219
0.13685239491691104 18.730952049124326
0.1466275659824047 18.64618344853779
0.15640273704789834 18.56147680545709
0.16617790811339198 18.47678221011604
0.17595307917888564 18.39205914244748
0.18572825024437928 18.30727508076615
0.19550342130987292 18.222404323731883
0.20527859237536658 18.137426988356662
0.21505376344086022 18.05232815462002
0.22482893450635386 17.967097133082248
0.23460410557184752 17.88172683631666
0.24437927663734116 17.79621323841493
0.2541544477028348 17.71055490952001
0.26392961876832843 17.62475261449728
0.27370478983382207 17.538808966596658
0.28347996089931576 17.452728128381686
0.2932551319648094 17.366515553374473
0.30303030303030304 17.280177762839603
0.3128054740957967 17.193722152944233
0.3225806451612903 17.10715682821568
0.33235581622678395 17.02049045779504
0.3421309872922776 16.933732151474636
0.3519061583577713 16.846891352922416
0.3616813294232649 16.759977747851135
0.37145650048875856 16.673001185192376
0.3812316715542522 16.585971609594974
0.39100684261974583 16.498899003789806
0.40078201368523947 16.41179333955397
0.41055718475073316 16.324664536172303
0.4203323558162268 16.237522425436158
0.43010752688172044 16.150376722342216
0.4398826979472141 16.06323700076048
0.4496578690127077 15.976112673432647
0.45943304007820135 15.889012975742201
0.46920821114369504 15.801946952767043
0.4789833822091887 15.714923449186152
0.4887585532746823 15.627951101664548
0.49853372434017595 15.54103833338696
0.5083088954056696 15.45419335045098
0.5180840664711632 15.367424139865733
0.5278592375366569 15.280738468933023
0.5376344086021505 15.19414388581512
0.5474095796676441 15.107647721117123
0.5571847507331378 15.021257090332861
0.5669599217986315 14.934978897021631
0.5767350928641252 14.84881983659946
0.5865102639296188 14.762786400642739
0.5962854349951124 14.676884881614837
0.6060606060606061 14.591121377937329
0.6158357771260997 14.505501799337429
0.6256109481915934 14.420031872411778
0.635386119257087 14.334717146354556
0.6451612903225806 14.24956299880456
0.6549364613880743 14.164574641771921
0.6647116324535679 14.079757127610515
0.6744868035190615 13.995115355006702
0.6842619745845552 13.910654074959185
0.6940371456500489 13.826377896728578
0.7038123167155426 13.742291293738274
0.7135874877810362 13.658398609411288
0.7233626588465298 13.574704062930095
0.7331378299120235 13.491211754908813
0.7429130009775171 13.40792567296895
0.7526881720430108 13.324849697211725
0.7624633431085044 13.241987605581416
0.772238514173998 13.159343079115542
0.7820136852394917 13.076919707078856
0.7917888563049853 12.99472099197907
0.8015640273704789 12.91275035446319
0.8113391984359726 12.83101113809405
0.8211143695014663 12.749506614007272
0.83088954056696 12.668239985449539
0.8406647116324536 12.587214392199435
0.8504398826979472 12.50643291487258
0.8602150537634409 12.425898579113149
0.8699902248289345 12.345614359674137
0.8797653958944281 12.265583184388941
0.8895405669599218 12.185807938037085
0.8993157380254154 12.106291466107043
0.9090909090909091 12.027036578459214
0.9188660801564027 11.94804605289228
0.9286412512218963 11.869322638616106
0.9384164222873901 11.79086905963452
0.9481915933528837 11.712688018041257
0.9579667644183774 11.634782197232356
0.967741935483871 11.557154265038333
0.9775171065493646 11.47980687677933
0.9872922776148583 11.402742678246533
0.9970674486803519 11.325964308612978
1.0068426197458455 11.249474403276853
1.0166177908113392 11.173275596640385
1.0263929618768328 11.097370524827191
1.0361681329423265 11.021761828341063
1.04594330400782 10.946452154668892
1.0557184750733137 10.871444160830482
1.0654936461388074 10.796740515877856
1.075268817204301 10.722343903346475
1.0850439882697946 10.648257023660857
1.0948191593352883 10.574482596496797
1.104594330400782 10.501023363102385
1.1143695014662756 10.427882088579864
1.1241446725317692 10.355061564130246
1.133919843597263 10.282564609262524
1.1436950146627567 10.21039407396911
1.1534701857282503 10.13855284086909
1.163245356793744 10.0670438273207
1.1730205278592376 9.995869987504319
1.1827956989247312 9.925034314477097
1.1925708699902249 9.85453984220029
1.2023460410557185 9.784389647540094
1.2121212121212122 9.714586852242695
1.2218963831867058 9.645134624884193
1.2316715542521994 9.576036182795653
1.241446725317693 9.50729479396363
1.2512218963831867 9.438913778906228
1.2609970674486803 9.370896512524553
1.270772238514174 9.303246425929308
1.2805474095796676 9.235967008242103
1.2903225806451613 9.16906180837076
1.300097751710655 9.102534436757837
1.3098729227761485 9.036388567101293
1.3196480938416422 8.97062793804601
1.3294232649071358 8.90525635484476
1.3391984359726294 8.840277690986877
1.348973607038123 8.775695889792694
1.3587487781036167 8.711514965971594
1.3685239491691104 8.647739007141269
1.3782991202346042 8.584372175305456
1.3880742913000979 8.521418708287271
1.3978494623655915 8.458882921114876
1.4076246334310851 8.396769207356003
1.4173998044965788 8.335082040397525
1.4271749755620724 8.273825974666021
1.436950146627566 8.213005646784874
1.4467253176930597 8.152625776663253
1.4565004887585533 8.092691168511921
1.466275659824047 8.033206711780462
1.4760508308895406 7.97417738201028
1.4858260019550342 7.915608241597316
1.4956011730205279 7.857504440458054
1.5053763440860215 7.799871216592109
1.5151515151515151 7.7427138965343145
1.5249266862170088 7.686037895688821
1.5347018572825024 7.629848718537463
1.544477028347996 7.574151958714188
1.5542521994134897 7.5189532989371255
1.5640273704789833 7.464258510789386
1.573802541544477 7.410073454339524
1.5835777126099706 7.356404077592115
1.5933528836754642 7.303256415758726
1.6031280547409579 7.2506365903392025
1.6129032258064515 7.198550808002973
1.6226783968719452 7.1470053592598175
1.632453567937439 7.096006616909377
1.6422287390029326 7.04556103425848
1.6520039100684263 6.995675143095247
1.66177908113392 6.946355551408891
1.6715542521994136 6.89760894084403
1.6813294232649072 6.849442063878411
1.6911045943304008 6.801861740713044
1.7008797653958945 6.75487485586383
1.710654936461388 6.708488354444064
1.7204301075268817 6.662709238127492
1.7302052785923754 6.617544560781959
1.739980449657869 6.573001423764229
1.7497556207233627 6.5290869708671035
1.7595307917888563 6.485808382910682
1.76930596285435 6.443172871970378
1.7790811339198436 6.401187675235272
1.7888563049853372 6.3598600484913765
1.7986314760508308 6.319197259225527
1.8084066471163245 6.279206579347
1.8181818181818181 6.239895277525231
1.8279569892473118 6.201270611143683
1.8377321603128054 6.163339817871502
1.847507331378299 6.0955576508245395
1.8572825024437927 6.031038285775899
1.8670576735092863 5.9694668100942065
1.8768328445747802 5.910583512091839
1.8866080156402738 5.854169893084909
1.8963831867057674 5.800039066919642
1.906158357771261 5.748028989477126
1.9159335288367547 5.697997554983207
1.9257086999022484 5.649818958119658
1.935483870967742 5.603380936614381
1.9452590420332356 5.558582640310434
1.9550342130987293 5.5153329550739585
1.964809384164223 5.473549163024308
1.9745845552297165 5.433155855684647
1.9843597262952102 5.3940840403549135
1.9941348973607038 5.356270396302232
2.0039100684261975 5.3196566487437895
2.013685239491691 5.284189036661595
2.0234604105571847 5.249817856281299
2.0332355816226784 5.216497066261919
2.043010752688172 5.151733383164442
2.0527859237536656 5.0910733504769325
2.0625610948191593 5.034122633177319
2.072336265884653 4.980549894199083
2.0821114369501466 4.93007127420182
2.09188660801564 4.882439749616063
2.101661779081134 4.837437627571376
2.1114369501466275 4.79487110231961
2.121212121212121 4.754566204309634
2.1309872922776147 4.7163657147317215
2.1407624633431084 4.680126765074724
2.150537634408602 4.645718932970532
2.1603128054740957 4.613022704571968
2.1700879765395893 4.5819282125543435
2.179863147605083 4.55233418495281
2.1896383186705766 4.524147057929149
2.19941348973607 4.497280217995185
2.209188660801564 4.471653347988093
2.2189638318670575 4.447191857358945
2.228739002932551 4.42382638187046
2.2385141739980448 4.401492341122773
2.2482893450635384 4.380129544790785
2.2580645161290325 4.359681840306937
2.267839687194526 4.34009679612918
2.2776148582600197 4.321325415814438
2.2873900293255134 4.303321878958019
2.297165200391007 4.2860433057197875
2.3069403714565007 4.269449542182374
2.3167155425219943 4.253502964207561
2.326490713587488 4.238168297797769
2.3362658846529816 4.223412454248207
2.346041055718475 4.209204378604679
2.355816226783969 4.1955149101329665
2.3655913978494625 4.182316653665256
2.375366568914956 4.169583860823849
2.3851417399804498 4.1572923202366745
2.3949169110459434 4.145419255956893
2.404692082111437 4.1339432333828805
2.4144672531769307 4.122844072047576
2.4242424242424243 4.112102764709464
2.434017595307918 4.101701402232747
2.4437927663734116 4.091623103792842
2.4535679374389052 4.081851951986357
2.463343108504399 4.07237293246268
2.4731182795698925 4.063171877728352
2.482893450635386 4.054235414805624
2.4926686217008798 4.045550916453848
2.5024437927663734 4.037106455686896
2.512218963831867 4.028890763341778
2.5219941348973607 4.020893188473805
2.5317693059628543 4.01310366137166
2.541544477028348 4.005512659002345
2.5513196480938416 3.9981111727109333
2.5610948191593352 3.9908906780138267
2.570869990224829 3.9838431063367428
2.5806451612903225 3.9769608185601384
2.590420332355816 3.9702365802452597
2.60019550342131 3.96366353842369
2.6099706744868034 3.9572351998421054
2.619745845552297 3.9509454105620607
2.6295210166177907 3.944788336822139
2.6392961876832843 3.938758447076686
2.649071358748778 3.9328504951316066
2.6588465298142716 3.9270595043036693
2.6686217008797652 3.9213807525350046
2.678396871945259 3.9158097583995555
2.6881720430107525 3.9103422679427173
2.697947214076246 3.904974242299716
2.70772238514174 3.899701846042085
2.7174975562072334 3.8945214362052645
2.727272727272727 3.8894295519536266
2.7370478983382207 3.8844229048423156
2.7468230694037143 3.8794983696381595
2.7565982404692084 3.8746529756644748
2.766373411534702 3.8698838986370574
2.7761485826001957 3.865188452960921
2.7859237536656893 3.8605640844593245
2.795698924731183 3.8560083635086917
2.8054740957966766 3.8515189785547217
2.8152492668621703 3.847093729986625
2.825024437927664 3.842730524348048
2.8347996089931575 3.8384273688645685
2.844574780058651 3.8341823662690224
2.854349951124145 3.8299937099071335
2.8641251221896384 3.825859679107039
2.873900293255132 3.8217786347973544
2.8836754643206257 3.8177490153594653
2.8934506353861194 3.8137693327005384
2.903225806451613 3.8098381685346823
2.9130009775171066 3.8059541708604567
2.9227761485826003 3.802116050623602
2.932551319648094 3.798322578554647
2.9423264907135875 3.794572582171609
2.952101661779081 3.7908649429386325
2.961876832844575 3.7871985935719605
2.9716520039100685 3.783572515485135
2.981427174975562 3.779985736365822
2.9912023460410557 3.7764373278771304
3.0009775171065494 3.7729264034766334
3.010752688172043 3.7694521163468186
3.0205278592375366 3.7660136574309355
3.0303030303030303 3.762610253568642
3.040078201368524 3.7592411657261544
3.0498533724340176 3.755905687315862
3.059628543499511 3.752603142600746
3.069403714565005 3.7493328851790584
3.0791788856304985 3.7460942965451967
3.088954056695992 3.7428867847226686
3.0987292277614857 3.7397097829654684
3.1085043988269794 3.736562748524335
3.118279569892473 3.7334451614745063
3.1280547409579667 3.7303565236018237
3.1378299120234603 3.7272963573442075
3.147605083088954 3.7242642047856442
3.1573802541544476 3.7212596267000286
3.167155425219941 3.7018446968216967
3.176930596285435 3.684310438018802
3.1867057673509285 3.668445840994951
3.196480938416422 3.6540790561378143
3.2062561094819158 3.6410668571816354
3.2160312805474094 3.629287565981577
3.225806451612903 3.6186361681029213
3.2355816226783967 3.609020845556859
3.2453567937438903 3.6003604520225783
3.2551319648093844 3.592582631521413
3.264907135874878 3.5856223868256683
3.2746823069403717 3.5794209688883223
3.2844574780058653 3.5739249998403912
3.294232649071359 3.569085768955445
3.3040078201368526 3.564858658841723
3.313782991202346 3.5612026712306704
3.32355816226784 3.5580800300784405
3.3333333333333335 3.5554558455394343
3.343108504398827 3.5532978265173476
3.3528836754643208 3.551576032479792
3.3626588465298144 3.5502626573918
3.372434017595308 3.549331840220611
3.3822091886608017 3.5487594976535206
3.3919843597262953 3.5485231755659923
3.401759530791789 3.5486019164587796
3.4115347018572826 3.54897614060665
3.421309872922776 3.5496275390684224
3.43108504398827 3.550538977027318
3.4408602150537635 3.5516944061835045
3.450635386119257 3.5530787851229233
3.4604105571847508 3.554678006749543
3.4701857282502444 3.556478832000941
3.479960899315738 3.558468829175937
3.4897360703812317 3.5606363182931173
3.4995112414467253 3.56297031997412
3.509286412512219 3.554488072160473
3.5190615835777126 3.5475685005293704
3.5288367546432062 3.541936896057484
3.5386119257087 3.537386100488338
3.5483870967741935 3.5337558291894657
3.558162267839687 3.5309193666031695
3.567937438905181 3.5287746903859256
3.5777126099706744 3.5272383636409694
3.587487781036168 3.52624121764621
3.5972629521016617 3.5257252278899007
3.6070381231671553 3.525641206581636
3.616813294232649 3.5259470669361397
3.6265884652981426 3.5266064962260097
3.6363636363636362 3.5275879265222474
3.64613880742913 3.528863725864673
3.6559139784946235 3.5304095551327475
3.665689149560117 3.532203851197059
3.675464320625611 3.534227407526697
3.6852394916911044 3.53646303088152
3.695014662756598 3.53889525804147
3.7047898338220917 3.541510120379194
3.7145650048875853 3.5442949469077227
3.724340175953079 3.547238198531172
3.7341153470185726 3.550329327798082
3.7438905180840663 3.553558659648094
3.7536656891495603 3.5569172895535126
3.763440860215054 3.560396996160971
3.7732160312805476 3.563990166086341
3.7829912023460412 3.567689728946638
3.792766373411535 3.5714891010537904
3.8025415444770285 3.5753821364674345
3.812316715542522 3.579363084322882
3.822091886608016 3.5834265515279258
3.8318670576735094 3.5875674700668596
3.841642228739003 3.5917810682688307
3.8514173998044967 3.596062845495894
3.8611925708699903 3.600408549787436
3.870967741935484 3.6048141580657864
3.8807429130009776 3.616548211391343
3.8905180840664713 3.6276830674345177
3.900293255131965 3.638187455848032
3.9100684261974585 3.6480536494291855
3.919843597262952 3.657288012125892
3.929618768328446 3.665905403110295
3.9393939393939394 3.6739257422060425
3.949169110459433 3.6813718492456533
3.9589442815249267 3.6882680603708966
3.9687194525904204 3.6946393309447876
3.978494623655914 3.7005106500139857
3.9882697947214076 3.705906657991094
3.9980449657869013 3.7108513990162826
4.007820136852395 3.715368163781273
4.0175953079178885 3.7194793937922825
4.027370478983382 3.7232066277217486
4.037145650048876 3.7265704767635217
4.0469208211143695 3.729590620027283
4.056695992179863 3.7322858137579864
4.066471163245357 3.734673910026141
4.07624633431085 3.7367718818085973
4.086021505376344 3.738595852262863
4.095796676441838 3.740161126617201
4.105571847507331 3.741482225538146
4.115347018572825 3.7425729191516743
4.125122189638319 3.7434462611220933
4.134897360703812 3.744114622359112
4.144672531769306 3.744589724046038
4.1544477028347995 3.7448826697730007
4.164222873900293 3.7450039766269345
4.173998044965787 3.744963605140968
4.18377321603128 3.744770988044135
4.193548387096774 3.744435057781175
4.203323558162268 3.7439642727938516
4.213098729227761 3.743366642571451
4.222873900293255 3.7426497514901857
4.232649071358749 3.7418207814700866
4.242424242424242 3.7408865334842716
4.252199413489736 3.7398534479599945
4.2619745845552295 3.738727624113676
4.271749755620723 3.7375148382639978
4.281524926686217 3.736220561167902
4.29130009775171 3.734849974424557
4.301075268817204 3.733407985991952
4.310850439882698 3.7318992448600046
4.320625610948191 3.7303281549229763
4.330400782013685 3.728698888092739
4.340175953079179 3.727015396692916
4.349951124144672 3.7252814251723927
4.359726295210166 3.7235005211751098
4.3695014662756595 3.721676046001307
4.379276637341153 3.7198111844938535
4.389051808406647 3.7179089543815302
4.39882697947214 3.6992250111284584
4.408602150537634 3.6823774839820476
4.418377321603128 3.6671579249577166
4.428152492668621 3.6533970249208587
4.437927663734115 3.640954038677172
4.447702834799609 3.629709685772978
4.457478005865102 3.6195612514592095
4.467253176930596 3.610419110957237
4.4770283479960895 3.6022042003628294
4.486803519061583 3.5948461338548103
4.496578690127077 3.588281772622644
4.506353861192571 3.5824541162029426
4.516129032258065 3.577311428352693
4.525904203323559 3.5728065365581743
4.535679374389052 3.5688962622206533
4.545454545454546 3.5655409507254676
4.5552297165200395 3.562704078989451
4.565004887585533 3.5603519239542845
4.574780058651027 3.558453279661861
4.58455522971652 3.5569792135453056
4.594330400782014 3.5559028547514275
4.604105571847508 3.5551992089175397
4.613880742913001 3.5548449950229473
4.623655913978495 3.554818500836969
4.633431085043989 3.5550994541718786
4.643206256109482 3.555668907677016
4.652981427174976 3.5565091353205065
4.6627565982404695 3.557603539026787
4.672531769305963 3.558936564193096
4.682306940371457 3.5604936230117463
4.69208211143695 3.5622610246892163
4.701857282502444 3.564225911786889
4.711632453567938 3.5663762020176164
4.721407624633431 3.568700534922977
4.731182795698925 3.5711882229314216
4.740957966764419 3.5738292063607173
4.750733137829912 3.5766140119815324
4.760508308895406 3.579533714804289
4.7702834799608995 3.5825799027902874
4.780058651026393 3.5857446442213847
4.789833822091887 3.589020457491359
4.79960899315738 3.592400283107172
4.809384164222874 3.595877457710187
4.819159335288368 3.599445689946532
4.828934506353861 3.5916469226788954
4.838709677419355 3.585385894861436
4.848484848484849 3.58038782977455
4.858260019550342 3.5764455371149806
4.868035190615836 3.5733987940967205
4.8778103616813295 3.5711210606954125
4.887585532746823 3.5695106040651883
4.897360703812317 3.568484381512717
4.9071358748778104 3.567973709781997
4.916911045943304 3.5679211263402704
4.926686217008798 3.5682780673567693
4.936461388074291 3.569003118442609
4.946236559139785 3.5700606754968724
4.956011730205279 3.5714199046908295
4.965786901270772 3.573053924316208
4.975562072336266 3.5749391536840305
4.9853372434017595 3.5770547895379816
4.995112414467253 3.579382381029451
5.004887585532747 3.581905481754947
5.0146627565982405 3.584609362685956
5.024437927663734 3.587480773684568
5.034213098729228 3.5905077441345172
5.043988269794721 3.593679415324242
5.053763440860215 3.5969858988008676
5.063538611925709 3.6004181561148214
5.073313782991202 3.603967896294802
5.083088954056696 3.607627488104373
5.0928641251221896 3.611389884686862
5.102639296187683 3.615248558642041
5.112414467253177 3.6191974459249048
5.1221896383186705 3.6232308972339915
5.131964809384164 3.6273436357800737
5.141739980449658 3.6315307205072034
5.151515151515151 3.635787513986027
5.161290322580645 3.6475783951015344
5.171065493646139 3.658746751232127
5.180840664711632 3.6692647945192665
5.190615835777126 3.6791276247225944
5.20039100684262 3.6883439322316396
5.210166177908113 3.696930510829817
5.219941348973607 3.704908902480367
5.2297165200391005 3.712303296377524
5.239491691104594 3.7191391912069744
5.249266862170088 3.725442534110877
5.259042033235581 3.7312391638642657
5.268817204301075 3.7365544517128857
5.278592375366569 3.741413072601391
5.288367546432062 3.745838863502087
5.298142717497556 3.749854740512164
5.30791788856305 3.7534826558942327
5.317693059628543 3.7567435823797286
5.327468230694037 3.7596575160877324
5.3372434017595305 3.7622434920956547
5.347018572825024 3.764519608508136
5.356793743890518 3.766503056105853
5.366568914956011 3.76821015150898
5.376344086021505 3.76965637238571
5.386119257086999 3.7708563936565787
5.395894428152492 3.7718241239448083
5.405669599217986 3.7725727417384536
5.41544477028348 3.7731147308863537
5.425219941348973 3.7734619151643125
5.434995112414467 3.773625491731949
5.4447702834799605 3.7736160633629403
5.454545454545454 3.773443669377537
5.464320625610948 3.773117815240606
5.474095796676441 3.772647500813997
5.483870967741935 3.7720412472708524
5.493646138807429 3.7713071226934622
5.503421309872923 3.770452766386243
5.513196480938417 3.7694854119426258
5.5229716520039105 3.7684119091095494
5.532746823069404 3.76723874449637
5.542521994134898 3.765972061177013
5.552297165200391 3.7646176772348943
5.562072336265885 3.7631811033003446
5.571847507331379 3.76166755912972
5.581622678396872 3.7600819892744073
5.591397849462366 3.758429077886737
5.60117302052786 3.7567132627082516
5.610948191593353 3.754938748284155
5.620723362658847 3.753109518445983
5.6304985337243405 3.751229348102712
5.640273704789834 3.7493018143786787
5.650048875855328 3.747330307134801
5.659824046920821 3.745318038907813
5.669599217986315 3.743268054300375
5.679374389051809 3.7411832388531834
5.689149560117302 3.739066327428611
5.698924731182796 3.736919912133612
5.70869990224829 3.734746449808255
5.718475073313783 3.732548269104589
5.728250244379277 3.7303275771793074
5.7380254154447705 3.728086466022136
5.747800586510264 3.725826918440784
5.757575757575758 3.7235508137219346
5.767350928641251 3.7212599329866825
5.777126099706745 3.718955964257784
5.786901270772239 3.7166405072549242
5.796676441837732 3.7143150779334295
5.806451612903226 3.711981112780816
5.81622678396872 3.7096399728847573
5.826001955034213 3.7072929477852496
5.835777126099707 3.7049412591230424
5.8455522971652005 3.70258606409562
5.855327468230694 3.700228458731411
5.865102639296188 3.6816851417707723
5.874877810361681 3.664981431419211
5.884652981427175 3.6499073154175736
5.894428152492669 3.6362921425678967
5.904203323558162 3.623994002095788
5.913978494623656 3.612892593492977
5.92375366568915 3.6028843057091913
5.933528836754643 3.593878725451246
5.943304007820137 3.585796095880288
5.9530791788856305 3.5785654241108937
5.962854349951124 3.5721230421299146
5.972629521016618 3.566411491313581
5.9824046920821115 3.561378642337491
5.992179863147605 3.5569769893588092
6.001955034213099 3.5531630753657035
6.011730205278592 3.5498970178024667
6.021505376344086 3.5471421119988644
6.03128054740958 3.544864495825697
6.041055718475073 3.543032863180848
6.050830889540567 3.5416182169167576
6.0606060606060606 3.540593654008316
6.070381231671554 3.539934177371193
6.080156402737048 3.5396165299403757
6.0899315738025415 3.5396190475218456
6.099706744868035 3.539921527617777
6.109481915933529 3.540505111954006
6.119257086999022 3.541352180849079
6.129032258064516 3.542446257886164
6.13880742913001 3.5437719236040515
6.148582600195503 3.545314737127336
6.158357771260997 3.547061164820158
6.168132942326491 3.5489985151816343
6.177908113391984 3.551114879310744
6.187683284457478 3.5533990763590735
6.1974584555229715 3.5558406034654313
6.207233626588465 3.5584295897296587
6.217008797653959 3.5611567538365922
6.226783968719452 3.5640133649866717
6.236559139784946 3.5669912068286687
6.24633431085044 3.5766301887877616
6.256109481915933 3.585790107214226
6.265884652981427 3.59443256205061
6.275659824046921 3.6025433398003095
6.285434995112414 3.610122866054976
6.295210166177908 3.6171805363207046
6.3049853372434015 3.6237312230369483
6.314760508308895 3.62979306716553
6.324535679374389 3.6353860546812213
6.334310850439882 3.640531085810566
6.344086021505376 3.64524936066809
6.35386119257087 3.6495619720175916
6.363636363636363 3.653489635911843
6.373411534701857 3.657052515452749
6.383186705767351 3.660270108225505
6.392961876832844 3.6631611777201125
6.402737047898338 3.6657437153830768
6.4125122189638315 3.6680349241122756
6.422287390029325 3.670051216796086
6.432062561094819 3.671808225387656
6.441837732160312 3.6733208173031344
6.451612903225806 3.674603116834994
6.4613880742913 3.675668529906908
6.471163245356793 3.676529770948969
6.480938416422287 3.6771988909976066
6.490713587487781 3.677687306361762
6.500488758553275 3.67800582737102
6.510263929618769 3.6781646868507
6.520039100684262 3.678173568065697
6.529814271749756 3.6780416319476528
6.53958944281525 3.677777543475392
6.549364613880743 3.67738949712058
6.559139784946237 3.6768852413027764
6.568914956011731 3.6762721018225504
6.578690127077224 3.6755570042602113
6.588465298142718 3.674746495341926
6.5982404692082115 3.67384676328583
6.608015640273705 3.6728636571488567
6.617790811339199 3.671802705200892
6.627565982404692 3.6706691323571894
6.637341153470186 3.66946787670289
6.64711632453568 3.668203605145409
6.656891495601173 3.666880728231525
6.666666666666667 3.665503414166473
6.676441837732161 3.664075602072266
6.686217008797654 3.6626010145220547
6.695992179863148 3.6610831693865786
6.7057673509286415 3.6595253910278682
6.715542521994135 3.6579308208741708
6.725317693059629 3.6563024274089173
6.735092864125122 3.6546430156052554
6.744868035190616 3.6529552358362656
6.75464320625611 3.651241592289712
6.764418377321603 3.649504450914753
6.774193548387097 3.647746046926731
6.783968719452591 3.6459684918948008
6.793743890518084 3.6441737804359247
6.803519061583578 3.642363796537454
6.8132942326490715 3.640540319529342
6.823069403714565 3.638705029725923
6.832844574780059 3.6368595137559803
6.842619745845552 3.6350052695988704
6.852394916911046 3.6331437113434113
6.86217008797654 3.595765271129558
6.871945259042033 3.5620087873498925
6.881720430107527 3.5314901732006985
6.891495601173021 3.503896209662044
6.901270772238514 3.478965116584216
6.911045943304008 3.4564735807332476
6.9208211143695015 3.4362278723539856
6.930596285434995 3.4180575997254983
6.940371456500489 3.40181120964476
6.9501466275659824 3.3873526713819415
6.959921798631476 3.3745589800573192
6.96969696969697 3.363318238264147
6.979472140762463 3.353528152952778
6.989247311827957 3.345094835529232
6.999022482893451 3.337931826964355
7.008797653958944 3.3319592925692736
7.018572825024438 3.3271033467530575
7.0283479960899315 3.32329547894163
7.038123167155425 3.320472059458947
7.047898338220919 3.3185739095777413
7.0576735092864125 3.3175459238224745
7.067448680351906 3.3173367354144156
7.0772238514174 3.3178984178038347
7.086999022482893 3.319186216754861
7.096774193548387 3.3211583085855887
7.106549364613881 3.3237755810256946
7.116324535679374 3.327001433810433
7.126099706744868 3.330801596637204
7.135874877810362 3.3351439625066797
7.145650048875855 3.359136324352751
7.155425219941349 3.381978445106278
7.1652003910068425 3.4036148077965955
7.174975562072336 3.4240380424568357
7.18475073313783 3.4432684793158077
7.194525904203323 3.4613422829438774
7.204301075268817 3.4783043531364033
7.214076246334311 3.4942039995234366
7.223851417399804 3.509092279326845
7.233626588465298 3.5230203544854897
7.243401759530792 3.5360384841573405
7.253176930596285 3.5481954183957054
7.262952101661779 3.5595380475539424
7.2727272727272725 3.5701112157393813
7.282502443792766 3.579957639804639
7.29227761485826 3.58911789613781
7.302052785923753 3.5976304506921624
7.311827956989247 3.6055317161505434
7.321603128054741 3.612856125597241
7.331378299120234 3.6196362156505018
7.341153470185728 3.6259027143692864
7.350928641251222 3.631684630816161
7.360703812316715 3.637009344208564
7.370478983382209 3.641902691299379
7.3802541544477025 3.6463890511093515
7.390029325513196 3.6504914264634003
7.39980449657869 3.6542315220095953
7.409579667644183 3.6576298185562446
7.419354838709677 3.660705643670941
7.429130009775171 3.6634772385604313
7.438905180840664 3.665961821301582
7.448680351906158 3.6681756465286948
7.458455522971652 3.670134061705284
7.468230694037145 3.671851560123036
7.478005865102639 3.6733418307788175
7.4877810361681325 3.674617805284553
7.497556207233626 3.6756917019651802
7.507331378299121 3.676575067298263
7.517106549364614 3.677278814845189
7.526881720430108 3.6778132618193484
7.536656891495602 3.678188163431096
7.546432062561095 3.6784127451433926
7.556207233626589 3.6784957329656067
7.5659824046920825 3.6784453819065823
7.575757575757576 3.678269502701605
7.58553274682307 3.6779754869213677
7.595307917888563 3.677570330564986
7.605083088954057 3.677060656232817
7.614858260019551 3.676452733969195
7.624633431085044 3.675752500859431
7.634408602150538 3.674965579460227
7.644183773216032 3.674097295137533
7.653958944281525 3.6731526923810747
7.663734115347019 3.6721365501603587
7.6735092864125125 3.671053396382612
7.683284457478006 3.6699075215091956
7.6930596285435 3.651750973858305
7.702834799608993 3.635404848087428
7.712609970674487 3.62066106533906
7.722385141739981 3.607350984518431
7.732160312805474 3.5953347015674213
7.741935483870968 3.5844938708010705
7.751710654936462 3.5747267552519513
7.761485826001955 3.565944718529573
7.771260997067449 3.5580696750414904
7.7810361681329425 3.551032194188819
7.790811339198436 3.544770061357702
7.80058651026393 3.5392271647044167
7.810361681329423 3.534352618739122
7.820136852394917 3.5301000630523762
7.829912023460411 3.5264270927131447
7.839687194525904 3.5232947891947237
7.849462365591398 3.520667329183189
7.859237536656892 3.5185116545708612
7.869012707722385 3.516797191157723
7.878787878787879 3.515495606617397
7.8885630498533725 3.514580600491576
7.898338220918866 3.514027720601792
7.90811339198436 3.513814201476905
7.9178885630498534 3.513918821305209
7.927663734115347 3.5143217746123727
7.937438905180841 3.5150045583986342
7.947214076246334 3.515949869881662
7.956989247311828 3.517141514315134
7.966764418377322 3.5185643216093085
7.976539589442815 3.52020407068419
7.986314760508309 3.5220474206507206
7.9960899315738025 3.5240818480490623
8.005865102639296 3.526295589482778
8.01564027370479 3.5286775890779696
8.025415444770283 3.5312174502717895
8.035190615835777 3.5339053914976732
8.04496578690127 3.53673220538781
8.054740957966764 3.5396892211584454
8.064516129032258 3.5427682698821736
8.074291300097752 3.5459616523844595
8.084066471163245 3.537878155957367
8.093841642228739 3.5313537131371904
8.103616813294233 3.526110786706099
8.113391984359726 3.5219401364585483
8.12316715542522 3.5186799598400254
8.132942326490713 3.5162024574339217
8.142717497556207 3.514404861295494
8.1524926686217 3.513203254717072
8.162267839687194 3.512528199028551
8.172043010752688 3.5123215657878597
8.181818181818182 3.512534194495632
8.191593352883675 3.5131241290006163
8.201368523949169 3.5140552680532995
8.211143695014663 3.515296317789298
8.220918866080156 3.5168199680267764
8.23069403714565 3.518602236990208
8.240469208211143 3.5206219445281657
8.250244379276637 3.522860284596024
8.26001955034213 3.5253004753101984
8.269794721407624 3.5279274702664614
8.279569892473118 3.530727718717961
8.289345063538612 3.53368896507248
8.299120234604105 3.5368000802951958
8.308895405669599 3.526660152657416
8.318670576735093 3.5183455718587178
8.328445747800586 3.511649881520648
8.33822091886608 3.506406039723403
8.347996089931573 3.5024755338139046
8.357771260997067 3.4997411345908818
8.36754643206256 3.4981019401256193
8.377321603128054 3.497469890524065
8.387096774193548 3.4977672536008377
8.396871945259042 3.4989247680508755
8.406647116324535 3.5008802422454433
8.416422287390029 3.503577475367739
8.426197458455523 3.5069654109551625
8.435972629521016 3.5109974609945684
8.44574780058651 3.5156309572948143
8.455522971652004 3.520826699382028
8.465298142717497 3.526548576740301
8.47507331378299 3.532763249182481
8.484848484848484 3.5394398733353603
8.494623655913978 3.546549866218781
8.504398826979472 3.5540666990596517
8.514173998044965 3.5619657160595954
8.523949169110459 3.5702239739991044
8.533724340175953 3.5788200994296355
8.543499511241446 3.587734160859876
8.55327468230694 3.596947553841239
8.563049853372434 3.6064428972418683
8.572825024437927 3.6162039392970344
8.58260019550342 3.6262154722586804
8.592375366568914 3.636463254653145
8.602150537634408 3.64693394030549
8.611925708699902 3.65761501340974
8.621700879765395 3.6684947290231045
8.631476050830889 3.6795620584437754
8.641251221896383 3.690806638999637
8.651026392961876 3.7022187278320446
8.66080156402737 3.7137891593070855
8.670576735092864 3.7255093057275888
8.680351906158357 3.7373710410545193
8.69012707722385 3.749366707376715
8.699902248289344 3.7614890838945243
8.709677419354838 3.7737313582059997
8.719452590420332 3.786087099704745
8.729227761485825 3.79855023491649
8.739002932551319 3.8111150246174965
8.748778103616813 3.823776042592118
8.758553274682306 3.836528155899623
8.7683284457478 3.8493665065317924
8.778103616813294 3.862286494353083
8.787878787878787 3.875283761224472
8.79765395894428 3.8883541762204334
8.807429130009774 3.901493821856103
8.817204301075268 3.9146989812485926
8.826979472140762 3.927966126142649
8.836754643206255 3.9412919057365756
8.846529814271749 3.954673136249464
8.856304985337243 3.96810679117561
8.866080156402736 3.981589992176203
8.87585532746823 3.9951200005623866
8.885630498533724 4.005067381677275
8.895405669599217 4.018049491402521
8.90518084066471 4.033691196450491
8.914956011730204 4.051687184697139
8.924731182795698 4.071782984116899
8.934506353861192 4.093762385968994
8.944281524926685 4.117438868795931
8.954056695992179 4.142649571652742
8.963831867057673 4.169250934994698
8.973607038123166 4.197115460710431
8.98338220918866 4.226129241277437
8.993157380254154 4.264414626033453
9.002932551319649 4.306790237658727
9.012707722385143 4.352687703008619
9.022482893450636 4.401636167847326
9.03225806451613 4.453239356621992
9.042033235581624 4.507159728688238
9.051808406647117 4.563107147744165
9.06158357771261 4.620830497004226
9.071358748778104 4.68011128061312
9.081133919843598 4.7407586083578535
9.090909090909092 4.802605173952325
9.100684261974585 4.865503968019307
9.110459433040079 4.929325549227619
9.120234604105573 4.993955750040395
9.130009775171066 5.05929372837323
9.13978494623656 5.125250299840044
9.149560117302054 5.191746501277007
9.159335288367547 5.258712347438645
9.16911045943304 5.326085750775943
9.178885630498534 5.393811580075247
9.188660801564028 5.461840838135261
9.198435972629522 5.530129942032241
9.208211143695015 5.598640092166005
9.217986314760509 5.667336718390503
9.227761485826003 5.736188993248831
9.237536656891496 5.805169403747565
9.24731182795699 5.874253374286714
9.257086999022484 5.943418934357209
9.266862170087977 6.012646425463705
9.27663734115347 6.0819182424534874
9.286412512218964 6.151218605053121
9.296187683284458 6.2205333559499785
9.305962854349952 6.289849782218507
9.315738025415445 6.35915645729252
9.325513196480939 6.428443101033119
9.335288367546433 6.49770045574516
9.345063538611926 6.566920176259009
9.35483870967742 6.636094732424784
9.364613880742914 6.705217322567151
9.374389051808407 6.774281796624512
9.3841642228739 6.843282587849927
9.393939393939394 6.912214652085691
9.403714565004888 6.981073413741177
9.413489736070382 7.0498547177069115
9.423264907135875 7.118554786528392
9.433040078201369 7.187170182242706
9.442815249266863 7.255697772350873
9.452590420332356 7.324134699460323
9.46236559139785 7.39247835418589
9.472140762463344 7.4607263509453094
9.481915933528837 7.528876506327163
9.49169110459433 7.5969268197460185
9.501466275659824 7.664875456132268
9.511241446725318 7.732720730432727
9.521016617790812 7.8004610937235865
9.530791788856305 7.868095120759633
9.540566959921799 7.935621498803491
9.550342130987293 8.003039017596244
9.560117302052786 8.070346560346136
9.56989247311828 8.137543095625954
9.579667644183774 8.204627670081722
9.589442815249267 8.271599401866194
9.59921798631476 8.338457474720109
9.608993157380255 8.40520113263268
9.618768328445748 8.471829675020327
9.628543499511242 8.538342452369237
9.638318670576735 8.604738862293381
9.648093841642229 8.671018345964747
9.657869012707723 8.737180384877352
9.667644183773216 8.803224497910618
9.67741935483871 8.86915023866151
9.687194525904204 8.934957193018008
9.696969696969697 9.000644976949543
9.70674486803519 9.066213234492475
9.716520039100685 9.131661635911135
9.726295210166178 9.19698987601695
9.736070381231672 9.262197672630073
9.745845552297165 9.32728476516943
9.755620723362659 9.392250913358847
9.765395894428153 9.457095896037814
9.775171065493646 9.521819510067067
9.78494623655914 9.586421569319807
9.794721407624634 9.650901903750547
9.804496578690127 9.715260358534344
9.814271749755621 9.77949679326984
9.824046920821115 9.84361108124034
9.833822091886608 9.907603108727601
9.843597262952102 9.971472774373627
9.853372434017595 10.035219988586203
9.863147605083089 10.098844672984356
9.872922776148583 10.162346759880243
9.882697947214076 10.225726191794392
9.89247311827957 10.28898292100146
9.902248289345064 10.352116909103973
9.912023460410557 10.415128126631753
9.921798631476051 10.478016552664974
9.931573802541545 10.540782174478931
9.941348973607038 10.603424987208854
9.951124144672532 10.665944993533214
9.960899315738025 10.728342203374122
9.970674486803519 10.790616633613539
9.980449657869013 10.852768307824139
9.990224828934506 10.914797256013825
10.0 10.976703514382843

